Whittaker-Henderson smoother for long satellite image time series interpolation

Whittaker smoother is a widely adopted solution to pre-process satellite image time series. Yet, two key limitations remain: the smoothing parameter must be tuned individually for each pixel, and the standard formulation assumes homoscedastic noise, imposing uniform smoothing across the temporal dimension. This paper addresses both limitations by casting the Whittaker smoother as a differentiable neural layer, in which the smoothing parameter is inferred by a neural network. The framework is further extended to handle heteroscedastic noise through a time-varying regularization, allowing the degree of smoothing to adapt locally along the time series. To enable large-scale processing, a sparse, memory-efficient, and fully differentiable implementation is proposed, exploiting the symmetric banded structure of the underlying linear system via Cholesky factorization. Benchmarks on GPU demonstrate that this implementation substantially outperforms standard dense linear solvers, both in speed and memory consumption. The approach is validated on SITS acquired over the French metropolitan territory between 2016 and 2024. Results confirm the feasibility of large-scale heteroscedastic Whittaker smoothing, though reconstruction differences with the homoscedastic baseline remain limited, suggesting that the transformer architecture used for smoothing parameter estimation may lack the temporal acuity needed to capture abrupt noise variations such as singleday cloud contamination.

==> figures/ndvi_batch_multi.csv <==
,ndvi,mask,doy
0,0.42808366,0,2016-01-02
1,0.31048805,0,2016-03-22
2,0.36986303,1,2016-04-11
3,0.3738346,0,2016-05-04
4,0.77922076,0,2016-06-23
5,0.7959596,0,2016-07-10
6,0.82471114,0,2016-07-30
7,0.80005366,0,2016-08-02
8,0.7732073,0,2016-08-12
9,0.7511803,0,2016-08-22
10,0.67757905,0,2016-09-01
11,0.56890845,0,2016-09-11
12,0.6089828,0,2016-09-28
13,0.55093414,0,2016-10-18
14,0.52347267,0,2016-10-21
15,0.28432733,0,2016-11-27
16,0.29383558,0,2016-11-30
17,0.25932062,0,2016-12-07
18,0.2459859,0,2016-12-10
19,0.27579963,0,2016-12-17
20,0.26935342,0,2017-01-19
21,0.25096726,0,2017-01-29
22,0.24407713,0,2017-02-15
23,0.23067883,0,2017-02-18
24,0.23729289,0,2017-02-25
25,0.22939992,0,2017-03-10
26,0.24143738,0,2017-03-17
27,0.20305416,1,2017-03-27
28,0.22760984,0,2017-03-30
29,0.2724098,0,2017-04-06
30,0.23674436,0,2017-04-09
31,0.24715075,0,2017-04-19
32,0.23857024,0,2017-04-29
33,0.2533258,0,2017-05-09
34,0.2795436,0,2017-05-16
35,0.32900208,0,2017-05-26
36,0.48935038,0,2017-06-18
37,0.5231244,0,2017-06-25
38,0.5231388,0,2017-07-05
39,0.5392405,0,2017-08-02
40,0.5890046,0,2017-08-04
41,0.56853926,0,2017-08-14
42,0.59881485,0,2017-08-17
43,0.51969504,0,2017-08-22
44,0.52912176,1,2017-08-29
45,0.6021326,0,2017-09-16
46,0.5904345,0,2017-09-21
47,0.49928054,1,2017-09-28
48,0.0960981,1,2017-10-06
49,0.52812815,0,2017-10-08
50,0.5203345,0,2017-10-11
51,0.49117115,0,2017-10-13
52,0.51208454,0,2017-10-16
53,0.51525664,0,2017-10-18
54,0.50715905,0,2017-10-26
55,0.5022624,0,2017-10-28
56,0.5018167,0,2017-10-31
57,0.42559403,0,2017-11-17
58,0.43101436,0,2017-11-22
59,0.4005102,0,2017-11-25
60,0.40269276,0,2017-11-27
61,0.29443207,0,2017-12-20
62,0.3064391,0,2018-01-09
63,0.29714286,0,2018-01-24
64,0.33231008,0,2018-02-10
65,0.34005567,0,2018-02-25
66,0.28022763,0,2018-03-15
67,0.30605942,0,2018-03-17
68,0.30672824,0,2018-03-22
69,0.27514228,1,2018-04-06
70,0.28401998,0,2018-04-19
71,0.34025976,0,2018-04-21
72,0.4176829,0,2018-05-06
73,0.4304227,0,2018-05-11
74,0.5263669,0,2018-05-21
75,0.67809325,0,2018-06-20
76,0.70902914,0,2018-06-23
77,0.6997678,0,2018-06-25
78,0.7285867,0,2018-06-30
79,0.75503063,0,2018-07-08
80,0.681261,0,2018-07-10
81,0.70384103,0,2018-07-15
82,0.7370565,0,2018-07-18
83,0.72008353,0,2018-07-23
84,0.7590695,0,2018-07-25
85,0.7474422,0,2018-08-02
86,0.7358597,0,2018-08-04
87,0.73463774,0,2018-08-12
88,0.7007072,0,2018-08-19
89,0.7315992,0,2018-08-22
90,0.7228159,0,2018-08-27
91,0.73755926,0,2018-09-01
92,0.7419355,0,2018-09-03
93,0.72828376,0,2018-09-08
94,0.7124054,0,2018-09-11
95,0.6856288,0,2018-09-16
96,0.6593156,0,2018-09-26
97,0.6587611,0,2018-09-28
98,0.5849462,0,2018-10-03
99,0.5568907,0,2018-10-06
100,0.49251315,0,2018-10-21
101,0.49402392,0,2018-10-23
102,0.4298107,0,2018-11-17
103,0.36193252,0,2018-11-22
104,0.36251107,1,2018-11-25
105,0.40241528,0,2018-11-27
106,0.16287489,1,2019-01-09
107,0.37201616,0,2019-02-03
108,0.27398843,0,2019-02-13
109,0.29795915,0,2019-02-15
110,0.30612245,1,2019-02-18
111,0.31338373,0,2019-02-20
112,0.28993666,0,2019-02-23
113,0.30738255,0,2019-02-25
114,0.2923184,0,2019-03-20
115,0.30303034,0,2019-03-22
116,0.273743,0,2019-03-25
117,0.29079756,0,2019-03-27
118,0.2600897,0,2019-03-30
119,0.31637096,1,2019-04-09
120,0.30915493,0,2019-04-19
121,0.4103957,1,2019-05-01
122,0.45703778,0,2019-05-14
123,0.6366139,0,2019-05-29
124,0.60674846,0,2019-05-31
125,0.731759,0,2019-06-18
126,0.8042144,0,2019-06-23
127,0.7421666,0,2019-06-25
128,0.88096577,0,2019-06-28
129,0.7793493,0,2019-07-05
130,0.79808205,0,2019-07-10
131,0.77632606,0,2019-07-15
132,0.8338328,0,2019-07-20
133,0.80708444,0,2019-07-23
134,0.73100084,0,2019-07-25
135,0.80320793,0,2019-08-02
136,0.78898555,0,2019-08-04
137,0.79005533,0,2019-08-14
138,0.80437213,0,2019-08-17
139,0.8082026,0,2019-08-22
140,0.77771467,0,2019-08-24
141,0.7491187,0,2019-09-03
142,0.6755915,0,2019-09-13
143,0.6060151,0,2019-09-16
144,0.6075835,0,2019-09-18
145,0.59684545,0,2019-09-21
146,0.5998498,0,2019-10-08
147,0.6116878,0,2019-10-11
148,0.58668035,0,2019-10-13
149,0.41748402,0,2019-12-05
150,0.43649763,0,2019-12-10
151,0.39888537,0,2019-12-15
152,0.42593956,1,2019-12-17
153,0.38425565,0,2019-12-30
154,0.4244396,0,2020-01-06
155,0.37772867,1,2020-01-09
156,0.40446302,0,2020-01-11
157,0.37221852,0,2020-01-14
158,0.41065624,0,2020-01-16
159,0.3807069,0,2020-01-19
160,0.38407817,0,2020-02-03
161,0.44843647,0,2020-02-05
162,0.38032788,0,2020-02-15
163,0.38781947,0,2020-02-20
164,0.35930735,0,2020-03-21
165,0.36412874,0,2020-03-24
166,0.35950413,0,2020-03-26
167,0.306698,0,2020-04-03
168,0.29834107,0,2020-04-05
169,0.34925866,0,2020-04-10
170,0.35799655,0,2020-04-15
171,0.55436593,0,2020-05-03
172,0.5759861,0,2020-05-05
173,0.7124101,0,2020-05-18
174,0.7118343,0,2020-05-20
175,0.74732697,0,2020-05-25
176,0.7766706,0,2020-05-28
177,0.7539703,0,2020-05-30
178,0.83371943,0,2020-07-07
179,0.7947654,0,2020-07-09
180,0.81117827,0,2020-07-19
181,0.8212851,1,2020-07-24
182,0.8173937,0,2020-07-27
183,0.807604,0,2020-07-29
184,0.7944622,0,2020-08-06
185,0.77783424,0,2020-08-08
186,0.73837215,0,2020-09-02
187,0.73496133,0,2020-09-05
188,0.8077129,1,2020-09-07
189,0.7235382,0,2020-09-10
190,0.6682734,0,2020-09-12
191,0.58651024,0,2020-09-17
192,0.5936485,0,2020-09-30
193,0.58537453,0,2020-10-17
194,0.51521814,0,2020-10-30
195,0.45011088,0,2020-11-11
196,0.44908893,1,2020-11-14
197,0.42787793,0,2020-11-21
198,0.4265783,0,2020-11-26
199,0.40796554,0,2020-11-29
200,0.4040367,0,2020-12-26
201,0.39467847,0,2021-01-03
202,0.426331,0,2021-01-08
203,0.4158481,0,2021-01-10
204,0.39963835,0,2021-01-18
205,0.36071184,0,2021-02-17
206,0.37222043,0,2021-02-19
207,0.4088216,0,2021-02-24
208,0.37270156,0,2021-02-27
209,0.4006014,0,2021-03-01
210,0.3125628,0,2021-03-04
211,0.40370372,0,2021-03-09
212,0.3499327,0,2021-03-21
213,0.2954176,0,2021-03-24
214,0.34179753,0,2021-03-29
215,0.39882508,0,2021-03-31
216,0.3540453,0,2021-04-03
217,0.34049538,0,2021-04-05
218,0.36816815,0,2021-04-15
219,0.3327819,0,2021-04-20
220,0.35316455,0,2021-04-23
221,0.3548941,0,2021-05-03
222,0.43790853,0,2021-05-28
223,0.6149137,0,2021-06-14
224,0.794214,0,2021-07-17
225,0.75790566,0,2021-07-19
226,0.7947892,0,2021-07-22
227,0.8114224,0,2021-08-11
228,0.8198865,0,2021-08-23
229,0.7926403,0,2021-08-26
230,0.76085037,0,2021-08-28
231,0.7772181,0,2021-08-31
232,0.7694974,0,2021-09-05
233,0.7513607,0,2021-09-12
234,0.71438974,0,2021-09-25
235,0.7374112,0,2021-09-30
236,0.7043254,0,2021-10-07
237,0.6694574,0,2021-10-12
238,0.600865,1,2021-10-20
239,0.56914324,0,2021-10-27
240,0.54154074,0,2021-11-09
241,0.49848944,0,2021-11-11
242,0.500616,0,2021-11-19
243,0.47983542,0,2021-12-14
244,0.40416667,0,2021-12-16
245,0.45405588,0,2021-12-19
246,0.47307554,0,2021-12-21
247,0.41677943,0,2022-01-15
248,0.43652558,0,2022-01-23
249,0.37475345,0,2022-01-25
250,0.37212363,0,2022-02-09
251,0.33404425,1,2022-03-01
252,0.35964635,1,2022-03-09
253,0.36273363,0,2022-03-19
254,0.37196687,0,2022-03-21
255,0.36964506,0,2022-03-24
256,0.37300926,0,2022-03-26
257,0.3756126,0,2022-04-05
258,0.37572932,0,2022-04-10
259,0.47482666,0,2022-04-30
260,0.73934376,0,2022-05-28
261,0.73428106,0,2022-05-30
262,0.79108715,0,2022-06-17
263,0.7667808,0,2022-06-19
264,0.7876732,0,2022-07-02
265,0.75405896,0,2022-07-12
266,0.650229,1,2022-07-14
267,0.6241115,0,2022-07-17
268,0.46591187,0,2022-07-24
269,0.44951668,0,2022-08-01
270,0.4153927,0,2022-08-06
271,0.4233038,0,2022-08-08
272,0.39841688,0,2022-08-11
273,0.43470994,0,2022-08-13
274,0.3893631,0,2022-08-28
275,0.40669084,0,2022-09-05
276,0.43703082,0,2022-09-10
277,0.37826392,0,2022-09-12
278,0.43601027,1,2022-09-15
279,0.45281458,0,2022-09-20
280,0.41663718,0,2022-09-22
281,0.43235415,0,2022-10-05
282,0.39557347,0,2022-10-07
283,0.4413727,0,2022-10-15
284,0.5410372,1,2022-11-11
285,0.49404114,0,2022-11-16
286,0.5296208,0,2022-12-04
287,0.42542017,0,2022-12-21
288,0.49468973,0,2023-01-03
289,0.35252678,1,2023-01-10
290,0.48505306,0,2023-01-20
291,0.45429108,0,2023-02-02
292,0.43307087,0,2023-02-04
293,0.39624152,0,2023-02-09
294,0.40305012,0,2023-02-12
295,0.4147661,0,2023-02-14
296,0.3794829,0,2023-02-17
297,0.37691444,0,2023-02-19
298,0.36535278,0,2023-03-01
299,0.35645604,0,2023-03-09
300,0.32099554,0,2023-04-05
301,0.32548755,0,2023-04-08
302,0.40666318,1,2023-05-05
303,0.4753671,0,2023-05-18
304,0.51426876,0,2023-05-30
305,0.5627426,0,2023-06-02
306,0.6902728,0,2023-06-24
307,0.7416642,0,2023-07-07
308,0.7539449,0,2023-07-14
309,0.7540198,1,2023-07-22
310,0.77430755,0,2023-07-27
311,0.7625919,0,2023-08-08
312,0.76861465,0,2023-08-11
313,0.7250459,0,2023-08-21
314,0.69693357,0,2023-08-23
315,0.49477842,0,2023-09-05
316,0.59960425,0,2023-09-10
317,0.64866817,0,2023-09-20
318,0.6580814,0,2023-09-25
319,0.6667909,0,2023-09-30
320,0.6646451,0,2023-10-02
321,0.65838075,0,2023-10-07
322,0.6425596,0,2023-10-10
323,0.68866926,0,2023-10-12
324,0.63246906,0,2023-11-16
325,0.61601454,0,2023-11-19
326,0.6297143,1,2023-11-26
327,0.5021127,0,2024-01-20
328,0.48507735,0,2024-01-25
329,0.566416,0,2024-01-30
330,0.45099458,0,2024-03-13
331,0.4604045,0,2024-03-28
332,0.45641363,0,2024-03-30
333,0.45984927,0,2024-04-02
334,0.49027497,0,2024-04-12
335,0.5599622,0,2024-05-09
336,0.7528752,0,2024-06-06
337,0.7929085,0,2024-06-13
338,0.81408775,0,2024-06-26
339,0.41809043,1,2024-07-13
340,0.82086515,0,2024-07-18
341,0.8263409,0,2024-07-23
342,0.84855366,0,2024-07-31
343,0.82393163,0,2024-08-05
344,0.8036084,0,2024-08-10
345,0.8165467,0,2024-08-20
346,0.78438663,0,2024-08-22
347,0.77152544,0,2024-08-27
348,0.79012764,0,2024-09-14
349,0.7306034,0,2024-09-19


==> figures/ndvi_pred_batch_multi.csv <==
,ndvi_pred,ndvi_pred_var,doy
0,0.31531927,0.057446934,2016-01-02
1,0.323575,0.05186516,2016-01-12
2,0.3320815,0.047737993,2016-01-22
3,0.34156474,0.044651024,2016-02-01
4,0.35266355,0.042204525,2016-02-11
5,0.3659399,0.040084127,2016-02-21
6,0.38188654,0.03810224,2016-03-02
7,0.40093467,0.036208633,2016-03-12
8,0.4234595,0.034479186,2016-03-22
9,0.44978455,0.033081476,2016-04-01
10,0.47943223,0.031976722,2016-04-11
11,0.51198006,0.031155698,2016-04-21
12,0.5464062,0.03039483,2016-05-01
13,0.5807429,0.030159501,2016-05-11
14,0.61449325,0.030009825,2016-05-21
15,0.64606595,0.0294553,2016-05-31
16,0.67396337,0.028425418,2016-06-10
17,0.69680923,0.026919717,2016-06-20
18,0.7155483,0.02573445,2016-06-30
19,0.7283566,0.02463099,2016-07-10
20,0.73278195,0.023398299,2016-07-20
21,0.7282416,0.021960251,2016-07-30
22,0.71782327,0.020931281,2016-08-09
23,0.7024986,0.020412838,2016-08-19
24,0.68249416,0.020351484,2016-08-29
25,0.65822935,0.02069935,2016-09-08
26,0.63022465,0.021427134,2016-09-18
27,0.59737897,0.022007763,2016-09-28
28,0.5597099,0.022183744,2016-10-08
29,0.5185278,0.021952761,2016-10-18
30,0.47591352,0.022041103,2016-10-28
31,0.43306968,0.022062076,2016-11-07
32,0.39224964,0.02165566,2016-11-17
33,0.35549834,0.020893095,2016-11-27
34,0.32248273,0.020563608,2016-12-07
35,0.2931136,0.020846393,2016-12-17
36,0.26933396,0.021211075,2016-12-27
37,0.25203732,0.021130435,2017-01-06
38,0.24071492,0.020443369,2017-01-16
39,0.23270822,0.019824509,2017-01-26
40,0.22731084,0.01946878,2017-02-05
41,0.22585106,0.018863615,2017-02-15
42,0.22726496,0.018460743,2017-02-25
43,0.23250839,0.017945653,2017-03-07
44,0.24067478,0.017645843,2017-03-17
45,0.25279894,0.017218024,2017-03-27
46,0.26786762,0.016955515,2017-04-06
47,0.28511757,0.016972952,2017-04-16
48,0.30419868,0.017215509,2017-04-26
49,0.3246995,0.017664367,2017-05-06
50,0.34612292,0.01833849,2017-05-16
51,0.3682787,0.018849809,2017-05-26
52,0.3899012,0.018963328,2017-06-05
53,0.40955296,0.018672636,2017-06-15
54,0.42719877,0.018575288,2017-06-25
55,0.4415834,0.018457491,2017-07-05
56,0.45132515,0.018075913,2017-07-15
57,0.4563078,0.017381255,2017-07-25
58,0.45707244,0.016497282,2017-08-04
59,0.455098,0.015751198,2017-08-14
60,0.45066392,0.015111997,2017-08-24
61,0.44491494,0.014739625,2017-09-03
62,0.4377555,0.014249235,2017-09-13
63,0.43029395,0.013719764,2017-09-23
64,0.423084,0.013315214,2017-10-03
65,0.41657683,0.013046287,2017-10-13
66,0.41045296,0.013031124,2017-10-23
67,0.40470913,0.013221916,2017-11-02
68,0.39951307,0.013534086,2017-11-12
69,0.3954221,0.013796222,2017-11-22
70,0.39192086,0.014206761,2017-12-02
71,0.38961542,0.01461011,2017-12-12
72,0.3892198,0.014867924,2017-12-22
73,0.390174,0.015145525,2018-01-01
74,0.39339665,0.015270389,2018-01-11
75,0.39817414,0.015406492,2018-01-21
76,0.40467042,0.015535112,2018-01-31
77,0.41344398,0.01555974,2018-02-10
78,0.42503396,0.015388349,2018-02-20
79,0.43842465,0.015180296,2018-03-02
80,0.45348695,0.0149371745,2018-03-12
81,0.46965104,0.0147458585,2018-03-22
82,0.48701626,0.014556965,2018-04-01
83,0.5052933,0.014350601,2018-04-11
84,0.52402794,0.014175533,2018-04-21
85,0.5428836,0.014058495,2018-05-01
86,0.5613934,0.0139464615,2018-05-11
87,0.5791565,0.0138499485,2018-05-21
88,0.59510255,0.0136284465,2018-05-31
89,0.6084233,0.013272865,2018-06-10
90,0.61833334,0.012763351,2018-06-20
91,0.6259557,0.012309844,2018-06-30
92,0.630858,0.011889721,2018-07-10
93,0.63348067,0.01156097,2018-07-20
94,0.6343518,0.011380404,2018-07-30
95,0.6330932,0.011321209,2018-08-09
96,0.6292164,0.011342338,2018-08-19
97,0.62241244,0.011416578,2018-08-29
98,0.61362344,0.011621502,2018-09-08
99,0.6025896,0.011920531,2018-09-18
100,0.58914286,0.012276039,2018-09-28
101,0.5737345,0.0127046555,2018-10-08
102,0.55637777,0.013169362,2018-10-18
103,0.53745717,0.013652999,2018-10-28
104,0.5171293,0.014108784,2018-11-07
105,0.49556148,0.014378363,2018-11-17
106,0.47377092,0.014643088,2018-11-27
107,0.4521386,0.014982209,2018-12-07
108,0.43143034,0.015142232,2018-12-17
109,0.4121815,0.0151270125,2018-12-27
110,0.3948735,0.014944574,2019-01-06
111,0.37904054,0.014816409,2019-01-16
112,0.36524063,0.014673854,2019-01-26
113,0.35368797,0.014544428,2019-02-05
114,0.34354055,0.014643852,2019-02-15
115,0.3349777,0.015015156,2019-02-25
116,0.33112782,0.015407507,2019-03-07
117,0.33837318,0.015366271,2019-03-17
118,0.35291943,0.015473393,2019-03-27
119,0.3733271,0.015941935,2019-04-06
120,0.40199244,0.01648014,2019-04-16
121,0.43797734,0.017051484,2019-04-26
122,0.4805335,0.017468184,2019-05-06
123,0.5279156,0.017576938,2019-05-16
124,0.5769285,0.017447079,2019-05-26
125,0.6238638,0.017206326,2019-06-05
126,0.66568154,0.01655104,2019-06-15
127,0.6999394,0.015746567,2019-06-25
128,0.7278485,0.015341839,2019-07-05
129,0.7462495,0.014927775,2019-07-15
130,0.75695324,0.014757975,2019-07-25
131,0.76106787,0.014949913,2019-08-04
132,0.75724226,0.015214389,2019-08-14
133,0.7463876,0.015618687,2019-08-24
134,0.7298534,0.016372355,2019-09-03
135,0.7052848,0.016501816,2019-09-13
136,0.6774556,0.017052138,2019-09-23
137,0.6471171,0.018063935,2019-10-03
138,0.6146287,0.019084616,2019-10-13
139,0.58056027,0.020456277,2019-10-23
140,0.54639524,0.0211418,2019-11-02
141,0.5135949,0.021146962,2019-11-12
142,0.48376697,0.02045497,2019-11-22
143,0.45853096,0.019012332,2019-12-02
144,0.43674973,0.017595017,2019-12-12
145,0.4173397,0.016672837,2019-12-22
146,0.4022396,0.015834264,2020-01-01
147,0.3905968,0.015324824,2020-01-11
148,0.38138413,0.0154086,2020-01-21
149,0.37591428,0.015738886,2020-01-31
150,0.3747228,0.016151944,2020-02-10
151,0.37720153,0.01679771,2020-02-20
152,0.3853369,0.017314646,2020-03-01
153,0.40218076,0.01720618,2020-03-11
154,0.4278818,0.016487962,2020-03-21
155,0.45791593,0.015917193,2020-03-31
156,0.49022746,0.015777681,2020-04-10
157,0.52511436,0.015888454,2020-04-20
158,0.5626763,0.015842617,2020-04-30
159,0.600126,0.01588813,2020-05-10
160,0.63605237,0.016011361,2020-05-20
161,0.6695369,0.016450826,2020-05-30
162,0.69966626,0.017113078,2020-06-09
163,0.7229421,0.017267028,2020-06-19
164,0.7389812,0.016939262,2020-06-29
165,0.74837416,0.016339755,2020-07-09
166,0.7532591,0.015906103,2020-07-19
167,0.75268465,0.015538892,2020-07-29
168,0.7486044,0.015538235,2020-08-08
169,0.7402113,0.015734458,2020-08-18
170,0.7249182,0.015530387,2020-08-28
171,0.70530665,0.015359047,2020-09-07
172,0.6834303,0.015667688,2020-09-17
173,0.65839446,0.016017878,2020-09-27
174,0.63102514,0.01642228,2020-10-07
175,0.60167783,0.016630065,2020-10-17
176,0.5715099,0.016391914,2020-10-27
177,0.5412484,0.016164752,2020-11-06
178,0.51146126,0.016025217,2020-11-16
179,0.48223272,0.016161298,2020-11-26
180,0.45430538,0.016487103,2020-12-06
181,0.42965785,0.016630083,2020-12-16
182,0.40976414,0.016378367,2020-12-26
183,0.3943052,0.015882457,2021-01-05
184,0.38086614,0.015662003,2021-01-15
185,0.3698143,0.015664857,2021-01-25
186,0.3634948,0.015452269,2021-02-04
187,0.36336148,0.0147750545,2021-02-14
188,0.3665937,0.014162155,2021-02-24
189,0.37191406,0.013863641,2021-03-06
190,0.37946323,0.01389166,2021-03-16
191,0.39069298,0.014047005,2021-03-26
192,0.40378314,0.014625494,2021-04-05
193,0.42023438,0.015418779,2021-04-15
194,0.4412904,0.016226973,2021-04-25
195,0.46489623,0.0172832,2021-05-05
196,0.49142778,0.018399635,2021-05-15
197,0.52213556,0.019051407,2021-05-25
198,0.5540489,0.01976112,2021-06-04
199,0.58676404,0.020270804,2021-06-14
200,0.6187717,0.020358164,2021-06-24
201,0.64840454,0.019986311,2021-07-04
202,0.6739047,0.019102985,2021-07-14
203,0.69618875,0.018428978,2021-07-24
204,0.7149485,0.01804206,2021-08-03
205,0.7262792,0.017303148,2021-08-13
206,0.7321245,0.01668013,2021-08-23
207,0.73249424,0.016317813,2021-09-02
208,0.72905314,0.016512683,2021-09-12
209,0.716981,0.016407121,2021-09-22
210,0.69907457,0.016375389,2021-10-02
211,0.67697096,0.01671353,2021-10-12
212,0.6497979,0.0169862,2021-10-22
213,0.61934054,0.017489513,2021-11-01
214,0.58607024,0.017902313,2021-11-11
215,0.55145675,0.01848516,2021-11-21
216,0.5166669,0.019122127,2021-12-01
217,0.48419282,0.018934721,2021-12-11
218,0.45389956,0.019110875,2021-12-21
219,0.4262454,0.019788302,2021-12-31
220,0.40469205,0.019719064,2022-01-10
221,0.38799226,0.019572772,2022-01-20
222,0.37448114,0.020053037,2022-01-30
223,0.36615524,0.020590829,2022-02-09
224,0.36615947,0.020498158,2022-02-19
225,0.3749354,0.01978059,2022-03-01
226,0.3916529,0.018807733,2022-03-11
227,0.4128088,0.018412303,2022-03-21
228,0.436973,0.018984843,2022-03-31
229,0.4644297,0.020265631,2022-04-10
230,0.4959734,0.021700874,2022-04-20
231,0.52996933,0.022508563,2022-04-30
232,0.56282973,0.02274724,2022-05-10
233,0.5904042,0.022242501,2022-05-20
234,0.6096176,0.021284705,2022-05-30
235,0.6213136,0.020675233,2022-06-09
236,0.6201544,0.019516509,2022-06-19
237,0.6098849,0.0184974,2022-06-29
238,0.5911554,0.017328905,2022-07-09
239,0.5675415,0.016456336,2022-07-19
240,0.54172724,0.016078817,2022-07-29
241,0.5156731,0.015974104,2022-08-08
242,0.4904052,0.016564492,2022-08-18
243,0.46937665,0.01686863,2022-08-28
244,0.4556163,0.016339015,2022-09-07
245,0.44423184,0.016533913,2022-09-17
246,0.43434137,0.017670171,2022-09-27
247,0.4284689,0.018851992,2022-10-07
248,0.42573968,0.020305317,2022-10-17
249,0.4257723,0.021840686,2022-10-27
250,0.42843166,0.02223482,2022-11-06
251,0.43088898,0.022510901,2022-11-16
252,0.43183884,0.022718634,2022-11-26
253,0.43017086,0.022201188,2022-12-06
254,0.42665097,0.021721177,2022-12-16
255,0.42142934,0.02080834,2022-12-26
256,0.4152344,0.019668736,2023-01-05
257,0.4088598,0.018780354,2023-01-15
258,0.40263373,0.018042345,2023-01-25
259,0.39687532,0.01724799,2023-02-04
260,0.39206725,0.017095111,2023-02-14
261,0.38851282,0.017955855,2023-02-24
262,0.38742885,0.019295216,2023-03-06
263,0.38922215,0.021029709,2023-03-16
264,0.39639658,0.022262363,2023-03-26
265,0.4107847,0.022601515,2023-04-05
266,0.42928126,0.023249121,2023-04-15
267,0.45266175,0.023669615,2023-04-25
268,0.4811338,0.023370214,2023-05-05
269,0.5137267,0.022432987,2023-05-15
270,0.5472547,0.021743055,2023-05-25
271,0.58059615,0.021470377,2023-06-04
272,0.61279136,0.021734089,2023-06-14
273,0.6406607,0.021302596,2023-06-24
274,0.6620403,0.020230914,2023-07-04
275,0.6784873,0.019362576,2023-07-14
276,0.68852526,0.018397791,2023-07-24
277,0.6944096,0.017835371,2023-08-03
278,0.6955676,0.017356317,2023-08-13
279,0.6934063,0.01718643,2023-08-23
280,0.68804705,0.016973358,2023-09-02
281,0.681135,0.016699567,2023-09-12
282,0.6732709,0.016728694,2023-09-22
283,0.66448224,0.017290166,2023-10-02
284,0.6547067,0.018552287,2023-10-12
285,0.6436616,0.020268375,2023-10-22
286,0.6306185,0.02138448,2023-11-01
287,0.61568916,0.021960853,2023-11-11
288,0.59948385,0.02273287,2023-11-21
289,0.5825229,0.024210166,2023-12-01
290,0.56495917,0.025683716,2023-12-11
291,0.5476315,0.026467703,2023-12-21
292,0.5314481,0.026616802,2023-12-31
293,0.517228,0.026236935,2024-01-10
294,0.50567764,0.025495298,2024-01-20
295,0.49647945,0.025152877,2024-01-30
296,0.48982647,0.025230922,2024-02-09
297,0.48753604,0.025014801,2024-02-19
298,0.49015886,0.024375513,2024-02-29
299,0.49807838,0.023258394,2024-03-10
300,0.50923026,0.022466179,2024-03-20
301,0.5241335,0.021912212,2024-03-30
302,0.540984,0.02212011,2024-04-09
303,0.55955434,0.022927616,2024-04-19
304,0.58029926,0.023710467,2024-04-29
305,0.60247195,0.024043987,2024-05-09
306,0.62482125,0.023940217,2024-05-19
307,0.6460648,0.023226991,2024-05-29
308,0.6652947,0.022042068,2024-06-08
309,0.6828918,0.0211709,2024-06-18
310,0.69869024,0.020273054,2024-06-28
311,0.7133233,0.019416125,2024-07-08
312,0.72785324,0.018388921,2024-07-18
313,0.7423553,0.017770126,2024-07-28
314,0.75650287,0.017950675,2024-08-07
315,0.77032304,0.019236466,2024-08-17
316,0.7839239,0.021719798,2024-08-27
317,0.7973088,0.025397714,2024-09-06
318,0.81085986,0.030412627,2024-09-16


==> figures/ndvi_pred_scalar.csv <==
,ndvi_pred,ndvi_pred_var,doy
0,0.3170851,0.057619885,2016-01-02
1,0.32390535,0.052010357,2016-01-12
2,0.33110803,0.047912642,2016-01-22
3,0.33944207,0.044878148,2016-02-01
4,0.3495642,0.042478807,2016-02-11
5,0.36205003,0.040383395,2016-02-21
6,0.37740326,0.038399145,2016-03-02
7,0.3960619,0.03648111,2016-03-12
8,0.41840422,0.034718607,2016-03-22
9,0.44475314,0.033297848,2016-04-01
10,0.47461835,0.03218445,2016-04-11
11,0.50756586,0.031373937,2016-04-21
12,0.5425609,0.030631775,2016-05-01
13,0.57754165,0.030436078,2016-05-11
14,0.6120325,0.030327369,2016-05-21
15,0.6444402,0.029794246,2016-05-31
16,0.67322826,0.02876004,2016-06-10
17,0.6969776,0.027222734,2016-06-20
18,0.71657556,0.026015578,2016-06-30
19,0.7301728,0.024890075,2016-07-10
20,0.73527515,0.02363029,2016-07-20
21,0.73125887,0.022153854,2016-07-30
22,0.72122896,0.021111842,2016-08-09
23,0.70616144,0.020609405,2016-08-19
24,0.68628097,0.020586964,2016-08-29
25,0.66201603,0.020992145,2016-09-08
26,0.6338967,0.021794217,2016-09-18
27,0.6007609,0.022430379,2016-09-28
28,0.5625726,0.022634238,2016-10-08
29,0.5206375,0.02240131,2016-10-18
30,0.47713053,0.022519726,2016-10-28
31,0.43330297,0.022560498,2016-11-07
32,0.39152047,0.022126855,2016-11-17
33,0.35396367,0.021305399,2016-11-27
34,0.32033992,0.020981658,2016-12-07
35,0.29054746,0.021356774,2016-12-17
36,0.26652035,0.021840436,2016-12-27
37,0.24902877,0.021828333,2017-01-06
38,0.2374283,0.021125743,2017-01-16
39,0.2290176,0.020488916,2017-01-26
40,0.22308181,0.02013818,2017-02-05
41,0.22084527,0.019491024,2017-02-15
42,0.2213248,0.019076275,2017-02-25
43,0.22552645,0.018530779,2017-03-07
44,0.23272815,0.018238999,2017-03-17
45,0.24417636,0.017809702,2017-03-27
46,0.25904238,0.01760733,2017-04-06
47,0.27667522,0.017766824,2017-04-16
48,0.29690865,0.018208653,2017-04-26
49,0.31946173,0.018905459,2017-05-06
50,0.34387228,0.019889621,2017-05-16
51,0.37043023,0.020685267,2017-05-26
52,0.39778414,0.02100773,2017-06-05
53,0.42383263,0.020819848,2017-06-15
54,0.44769707,0.02094085,2017-06-25
55,0.46761802,0.021051593,2017-07-05
56,0.48156148,0.020780342,2017-07-15
57,0.48896155,0.019999377,2017-07-25
58,0.49013954,0.018895073,2017-08-04
59,0.48691887,0.018013867,2017-08-14
60,0.4795394,0.01729972,2017-08-24
61,0.46977922,0.017014518,2017-09-03
62,0.45720243,0.016371597,2017-09-13
63,0.44375607,0.015571917,2017-09-23
64,0.4306755,0.014995597,2017-10-03
65,0.4191504,0.01472516,2017-10-13
66,0.40813762,0.015064598,2017-10-23
67,0.3968798,0.015878363,2017-11-02
68,0.3848425,0.016885456,2017-11-12
69,0.37171364,0.017672326,2017-11-22
70,0.35748988,0.018941233,2017-12-02
71,0.34263173,0.020136178,2017-12-12
72,0.32850665,0.020780206,2017-12-22
73,0.31539726,0.02150585,2018-01-01
74,0.30524257,0.021650039,2018-01-11
75,0.2975395,0.02187821,2018-01-21
76,0.29309732,0.02214495,2018-01-31
77,0.29352406,0.02211242,2018-02-10
78,0.30061337,0.02147874,2018-02-20
79,0.31264067,0.020824242,2018-03-02
80,0.32978937,0.0201275,2018-03-12
81,0.35101277,0.019752372,2018-03-22
82,0.37725702,0.019496588,2018-04-01
83,0.40840316,0.019206755,2018-04-11
84,0.4429013,0.019060392,2018-04-21
85,0.47980857,0.019171767,2018-05-01
86,0.51830703,0.019305345,2018-05-11
87,0.5571351,0.019549392,2018-05-21
88,0.5943636,0.01932991,2018-05-31
89,0.6274474,0.018575193,2018-06-10
90,0.6541451,0.017188147,2018-06-20
91,0.6760412,0.01607208,2018-06-30
92,0.6921192,0.015076892,2018-07-10
93,0.70331204,0.014359095,2018-07-20
94,0.7107184,0.014099076,2018-07-30
95,0.7133033,0.014108139,2018-08-09
96,0.70966834,0.014163032,2018-08-19
97,0.69867426,0.014149427,2018-08-29
98,0.6821804,0.0144747095,2018-09-08
99,0.65912604,0.015009201,2018-09-18
100,0.62886983,0.015630042,2018-09-28
101,0.5926895,0.0164826,2018-10-08
102,0.55109215,0.017447744,2018-10-18
103,0.50585204,0.018505787,2018-10-28
104,0.45854208,0.01953403,2018-11-07
105,0.4117747,0.019994669,2018-11-17
106,0.36809936,0.020732615,2018-11-27
107,0.3283629,0.022024103,2018-12-07
108,0.29657722,0.022758212,2018-12-17
109,0.2735132,0.022812618,2018-12-27
110,0.2594437,0.022072146,2019-01-06
111,0.25110698,0.02136263,2019-01-16
112,0.24983463,0.020262644,2019-01-26
113,0.2555495,0.018680166,2019-02-05
114,0.26521873,0.017420296,2019-02-15
115,0.27778894,0.016925309,2019-02-25
116,0.29437354,0.017043838,2019-03-07
117,0.32061213,0.016568407,2019-03-17
118,0.3521817,0.016384112,2019-03-27
119,0.38718683,0.016781162,2019-04-06
120,0.42673278,0.01726462,2019-04-16
121,0.46971574,0.017733343,2019-04-26
122,0.51505,0.017989896,2019-05-06
123,0.5611885,0.017928202,2019-05-16
124,0.60619485,0.01764315,2019-05-26
125,0.64786726,0.017261308,2019-06-05
126,0.6839749,0.016535932,2019-06-15
127,0.71321416,0.015713837,2019-06-25
128,0.73687387,0.015273415,2019-07-05
129,0.7522661,0.0148543725,2019-07-15
130,0.7608935,0.014687246,2019-07-25
131,0.76362413,0.014877629,2019-08-04
132,0.7591506,0.015154057,2019-08-14
133,0.748235,0.015585003,2019-08-24
134,0.73197395,0.016361887,2019-09-03
135,0.7081793,0.01655284,2019-09-13
136,0.68130463,0.017198222,2019-09-23
137,0.65201384,0.01832652,2019-10-03
138,0.6205823,0.019488024,2019-10-13
139,0.58750993,0.021021822,2019-10-23
140,0.55394745,0.021832328,2019-11-02
141,0.5211472,0.02190067,2019-11-12
142,0.4905783,0.021189218,2019-11-22
143,0.4638194,0.019624883,2019-12-02
144,0.44010732,0.018084938,2019-12-12
145,0.41858765,0.017114582,2019-12-22
146,0.40101776,0.01623065,2020-01-01
147,0.38662663,0.015733695,2020-01-11
148,0.3745062,0.015945034,2020-01-21
149,0.36584514,0.016432999,2020-01-31
150,0.36117536,0.01700859,2020-02-10
151,0.36016867,0.017854435,2020-02-20
152,0.36509174,0.01852706,2020-03-01
153,0.37983158,0.01840328,2020-03-11
154,0.4053206,0.01749775,2020-03-21
155,0.43659925,0.016807884,2020-03-31
156,0.4713284,0.016706552,2020-04-10
157,0.51023304,0.016939627,2020-04-20
158,0.5538191,0.01693291,2020-04-30
159,0.59805727,0.017047843,2020-05-10
160,0.6409026,0.017274192,2020-05-20
161,0.6807611,0.017975165,2020-05-30
162,0.7163395,0.019010082,2020-06-09
163,0.7435366,0.019299913,2020-06-19
164,0.76199013,0.018855633,2020-06-29
165,0.77249426,0.017985735,2020-07-09
166,0.77757627,0.017372089,2020-07-19
167,0.7762341,0.016881788,2020-07-29
168,0.77073467,0.016980506,2020-08-08
169,0.760173,0.017378092,2020-08-18
170,0.74165034,0.017081298,2020-08-28
171,0.7180933,0.016831893,2020-09-07
172,0.6917478,0.017398126,2020-09-17
173,0.6619343,0.01803448,2020-09-27
174,0.62963104,0.018745668,2020-10-07
175,0.5955128,0.019096911,2020-10-17
176,0.5613473,0.018678326,2020-10-27
177,0.52771837,0.018279904,2020-11-06
178,0.4953676,0.018043991,2020-11-16
179,0.46423835,0.018330272,2020-11-26
180,0.43525875,0.018990263,2020-12-06
181,0.41078016,0.019331237,2020-12-16
182,0.39191556,0.01896909,2020-12-26
183,0.37758598,0.01820939,2021-01-05
184,0.36513552,0.018011186,2021-01-15
185,0.3548141,0.018246718,2021-01-25
186,0.34875566,0.018038208,2021-02-04
187,0.3484235,0.016879935,2021-02-14
188,0.35125893,0.015769934,2021-02-24
189,0.356121,0.015172256,2021-03-06
190,0.3634092,0.015093545,2021-03-16
191,0.37517515,0.0151031045,2021-03-26
192,0.38929957,0.015813982,2021-04-05
193,0.40774873,0.016864143,2021-04-15
194,0.4324036,0.017887805,2021-04-25
195,0.46032423,0.019320583,2021-05-05
196,0.49186933,0.020829385,2021-05-15
197,0.5283294,0.021523653,2021-05-25
198,0.56589776,0.022302633,2021-06-04
199,0.60372806,0.02280516,2021-06-14
200,0.6396091,0.022740118,2021-06-24
201,0.6714711,0.02206624,2021-07-04
202,0.6973106,0.020722793,2021-07-14
203,0.718963,0.019688591,2021-07-24
204,0.7363596,0.019091936,2021-08-03
205,0.7449599,0.018081779,2021-08-13
206,0.7474687,0.017243598,2021-08-23
207,0.7440886,0.01673597,2021-09-02
208,0.73679113,0.01691649,2021-09-12
209,0.72098285,0.016756993,2021-09-22
210,0.69952196,0.016656648,2021-10-02
211,0.67408055,0.016950296,2021-10-12
212,0.6441973,0.017153913,2021-10-22
213,0.61159396,0.01758964,2021-11-01
214,0.5770805,0.017925136,2021-11-11
215,0.5419885,0.018432558,2021-11-21
216,0.50752366,0.01900424,2021-12-01
217,0.47654745,0.018768793,2021-12-11
218,0.44820023,0.01886644,2021-12-21
219,0.4227339,0.019434733,2021-12-31
220,0.40374747,0.01930742,2022-01-10
221,0.3897033,0.019106794,2022-01-20
222,0.37876022,0.01947294,2022-01-30
223,0.37278348,0.019906878,2022-02-09
224,0.37465099,0.01979286,2022-02-19
225,0.38449237,0.0191472,2022-03-01
226,0.40127757,0.018283095,2022-03-11
227,0.42168707,0.017903121,2022-03-21
228,0.44437978,0.018315576,2022-03-31
229,0.46938744,0.019312764,2022-04-10
230,0.49707365,0.020434966,2022-04-20
231,0.5258445,0.021046028,2022-04-30
232,0.5528926,0.021183416,2022-05-10
233,0.575178,0.020734668,2022-05-20
234,0.59064454,0.019925896,2022-05-30
235,0.6002471,0.019361572,2022-06-09
236,0.5998853,0.0183576,2022-06-19
237,0.59253985,0.017446544,2022-06-29
238,0.578604,0.016435726,2022-07-09
239,0.56073344,0.015670858,2022-07-19
240,0.54083437,0.015309142,2022-07-29
241,0.52019584,0.01519263,2022-08-08
242,0.49969324,0.015620838,2022-08-18
243,0.48161685,0.01587506,2022-08-28
244,0.46821252,0.015545159,2022-09-07
245,0.4561994,0.015766133,2022-09-17
246,0.44497147,0.01669018,2022-09-27
247,0.43641776,0.017664414,2022-10-07
248,0.42994642,0.018832188,2022-10-17
249,0.42540726,0.020054113,2022-10-27
250,0.42329094,0.020433621,2022-11-06
251,0.42158583,0.020691484,2022-11-16
252,0.41956395,0.020845147,2022-11-26
253,0.416761,0.02043321,2022-12-06
254,0.41334558,0.020027788,2022-12-16
255,0.40948784,0.019297704,2022-12-26
256,0.40552208,0.018405918,2023-01-05
257,0.40179995,0.017713675,2023-01-15
258,0.39860713,0.017155789,2023-01-25
259,0.3963027,0.016590174,2023-02-04
260,0.39501593,0.016521316,2023-02-14
261,0.39480498,0.017220108,2023-02-24
262,0.3967094,0.018303905,2023-03-06
263,0.4010027,0.019714378,2023-03-16
264,0.40979648,0.020771993,2023-03-26
265,0.42452136,0.021158684,2023-04-05
266,0.44251907,0.021766584,2023-04-15
267,0.464478,0.022178365,2023-04-25
268,0.49059036,0.02200634,2023-05-05
269,0.5200622,0.021297332,2023-05-15
270,0.55025345,0.020772643,2023-05-25
271,0.5802562,0.020570256,2023-06-04
272,0.60929257,0.020783877,2023-06-14
273,0.6347994,0.020412158,2023-06-24
274,0.65491956,0.019488396,2023-07-04
275,0.6708514,0.018721696,2023-07-14
276,0.681245,0.017863298,2023-07-24
277,0.6879731,0.01734817,2023-08-03
278,0.6904272,0.016915133,2023-08-13
279,0.68977696,0.016759833,2023-08-23
280,0.685954,0.016581507,2023-09-02
281,0.68032646,0.01637767,2023-09-12
282,0.67350984,0.01646544,2023-09-22
283,0.6655979,0.01704403,2023-10-02
284,0.65658844,0.018255038,2023-10-12
285,0.6461808,0.019874368,2023-10-22
286,0.6335313,0.020961374,2023-11-01
287,0.6188003,0.021568518,2023-11-11
288,0.6027088,0.022364082,2023-11-21
289,0.58581775,0.023814023,2023-12-01
290,0.5682483,0.025256634,2023-12-11
291,0.5507861,0.026053108,2023-12-21
292,0.53433573,0.026249213,2023-12-31
293,0.5197367,0.025938766,2024-01-10
294,0.50773174,0.025278058,2024-01-20
295,0.49806708,0.02499789,2024-01-30
296,0.49097317,0.025115417,2024-02-09
297,0.48828062,0.02493444,2024-02-19
298,0.49057913,0.024324646,2024-02-29
299,0.4982995,0.023221355,2024-03-10
300,0.509309,0.02243663,2024-03-20
301,0.5241108,0.021887684,2024-03-30
302,0.5408753,0.02209737,2024-04-09
303,0.5593756,0.022904215,2024-04-19
304,0.5800755,0.023686944,2024-04-29
305,0.6022351,0.02402277,2024-05-09
306,0.6246014,0.023924323,2024-05-19
307,0.64589065,0.023223063,2024-05-29
308,0.6651799,0.022052601,2024-06-08
309,0.6828257,0.021196945,2024-06-18
310,0.6986558,0.020309687,2024-06-28
311,0.71330744,0.019458696,2024-07-08
312,0.7278627,0.018429317,2024-07-18
313,0.74239063,0.017803678,2024-07-28
314,0.7565496,0.017974706,2024-08-07
315,0.7703602,0.019253246,2024-08-17
316,0.78392833,0.021737976,2024-08-27
317,0.79725033,0.025432134,2024-09-06
318,0.8107187,0.030491656,2024-09-16


==> figures/ndvi_scalar.csv <==
,ndvi,mask,doy
0,0.42808366,a,2016-01-02
1,0.31048805,a,2016-03-22
2,0.36986303,b,2016-04-11
3,0.3738346,a,2016-05-04
4,0.77922076,a,2016-06-23
5,0.7959596,a,2016-07-10
6,0.82471114,a,2016-07-30
7,0.80005366,a,2016-08-02
8,0.7732073,a,2016-08-12
9,0.7511803,a,2016-08-22
10,0.67757905,a,2016-09-01
11,0.56890845,a,2016-09-11
12,0.6089828,a,2016-09-28
13,0.55093414,a,2016-10-18
14,0.52347267,a,2016-10-21
15,0.28432733,a,2016-11-27
16,0.29383558,a,2016-11-30
17,0.25932062,a,2016-12-07
18,0.2459859,a,2016-12-10
19,0.27579963,a,2016-12-17
20,0.26935342,a,2017-01-19
21,0.25096726,a,2017-01-29
22,0.24407713,a,2017-02-15
23,0.23067883,a,2017-02-18
24,0.23729289,a,2017-02-25
25,0.22939992,a,2017-03-10
26,0.24143738,a,2017-03-17
27,0.20305416,b,2017-03-27
28,0.22760984,a,2017-03-30
29,0.2724098,a,2017-04-06
30,0.23674436,a,2017-04-09
31,0.24715075,a,2017-04-19
32,0.23857024,a,2017-04-29
33,0.2533258,a,2017-05-09
34,0.2795436,a,2017-05-16
35,0.32900208,a,2017-05-26
36,0.48935038,a,2017-06-18
37,0.5231244,a,2017-06-25
38,0.5231388,a,2017-07-05
39,0.5392405,a,2017-08-02
40,0.5890046,a,2017-08-04
41,0.56853926,a,2017-08-14
42,0.59881485,a,2017-08-17
43,0.51969504,a,2017-08-22
44,0.52912176,b,2017-08-29
45,0.6021326,a,2017-09-16
46,0.5904345,a,2017-09-21
47,0.49928054,b,2017-09-28
48,0.0960981,b,2017-10-06
49,0.52812815,a,2017-10-08
50,0.5203345,a,2017-10-11
51,0.49117115,a,2017-10-13
52,0.51208454,a,2017-10-16
53,0.51525664,a,2017-10-18
54,0.50715905,a,2017-10-26
55,0.5022624,a,2017-10-28
56,0.5018167,a,2017-10-31
57,0.42559403,a,2017-11-17
58,0.43101436,a,2017-11-22
59,0.4005102,a,2017-11-25
60,0.40269276,a,2017-11-27
61,0.29443207,a,2017-12-20
62,0.3064391,a,2018-01-09
63,0.29714286,a,2018-01-24
64,0.33231008,a,2018-02-10
65,0.34005567,a,2018-02-25
66,0.28022763,a,2018-03-15
67,0.30605942,a,2018-03-17
68,0.30672824,a,2018-03-22
69,0.27514228,b,2018-04-06
70,0.28401998,a,2018-04-19
71,0.34025976,a,2018-04-21
72,0.4176829,a,2018-05-06
73,0.4304227,a,2018-05-11
74,0.5263669,a,2018-05-21
75,0.67809325,a,2018-06-20
76,0.70902914,a,2018-06-23
77,0.6997678,a,2018-06-25
78,0.7285867,a,2018-06-30
79,0.75503063,a,2018-07-08
80,0.681261,a,2018-07-10
81,0.70384103,a,2018-07-15
82,0.7370565,a,2018-07-18
83,0.72008353,a,2018-07-23
84,0.7590695,a,2018-07-25
85,0.7474422,a,2018-08-02
86,0.7358597,a,2018-08-04
87,0.73463774,a,2018-08-12
88,0.7007072,a,2018-08-19
89,0.7315992,a,2018-08-22
90,0.7228159,a,2018-08-27
91,0.73755926,a,2018-09-01
92,0.7419355,a,2018-09-03
93,0.72828376,a,2018-09-08
94,0.7124054,a,2018-09-11
95,0.6856288,a,2018-09-16
96,0.6593156,a,2018-09-26
97,0.6587611,a,2018-09-28
98,0.5849462,a,2018-10-03
99,0.5568907,a,2018-10-06
100,0.49251315,a,2018-10-21
101,0.49402392,a,2018-10-23
102,0.4298107,a,2018-11-17
103,0.36193252,a,2018-11-22
104,0.36251107,b,2018-11-25
105,0.40241528,a,2018-11-27
106,0.16287489,b,2019-01-09
107,0.37201616,a,2019-02-03
108,0.27398843,a,2019-02-13
109,0.29795915,a,2019-02-15
110,0.30612245,b,2019-02-18
111,0.31338373,a,2019-02-20
112,0.28993666,a,2019-02-23
113,0.30738255,a,2019-02-25
114,0.2923184,a,2019-03-20
115,0.30303034,a,2019-03-22
116,0.273743,a,2019-03-25
117,0.29079756,a,2019-03-27
118,0.2600897,a,2019-03-30
119,0.31637096,b,2019-04-09
120,0.30915493,a,2019-04-19
121,0.4103957,b,2019-05-01
122,0.45703778,a,2019-05-14
123,0.6366139,a,2019-05-29
124,0.60674846,a,2019-05-31
125,0.731759,a,2019-06-18
126,0.8042144,a,2019-06-23
127,0.7421666,a,2019-06-25
128,0.88096577,a,2019-06-28
129,0.7793493,a,2019-07-05
130,0.79808205,a,2019-07-10
131,0.77632606,a,2019-07-15
132,0.8338328,a,2019-07-20
133,0.80708444,a,2019-07-23
134,0.73100084,a,2019-07-25
135,0.80320793,a,2019-08-02
136,0.78898555,a,2019-08-04
137,0.79005533,a,2019-08-14
138,0.80437213,a,2019-08-17
139,0.8082026,a,2019-08-22
140,0.77771467,a,2019-08-24
141,0.7491187,a,2019-09-03
142,0.6755915,a,2019-09-13
143,0.6060151,a,2019-09-16
144,0.6075835,a,2019-09-18
145,0.59684545,a,2019-09-21
146,0.5998498,a,2019-10-08
147,0.6116878,a,2019-10-11
148,0.58668035,a,2019-10-13
149,0.41748402,a,2019-12-05
150,0.43649763,a,2019-12-10
151,0.39888537,a,2019-12-15
152,0.42593956,b,2019-12-17
153,0.38425565,a,2019-12-30
154,0.4244396,a,2020-01-06
155,0.37772867,b,2020-01-09
156,0.40446302,a,2020-01-11
157,0.37221852,a,2020-01-14
158,0.41065624,a,2020-01-16
159,0.3807069,a,2020-01-19
160,0.38407817,a,2020-02-03
161,0.44843647,a,2020-02-05
162,0.38032788,a,2020-02-15
163,0.38781947,a,2020-02-20
164,0.35930735,a,2020-03-21
165,0.36412874,a,2020-03-24
166,0.35950413,a,2020-03-26
167,0.306698,a,2020-04-03
168,0.29834107,a,2020-04-05
169,0.34925866,a,2020-04-10
170,0.35799655,a,2020-04-15
171,0.55436593,a,2020-05-03
172,0.5759861,a,2020-05-05
173,0.7124101,a,2020-05-18
174,0.7118343,a,2020-05-20
175,0.74732697,a,2020-05-25
176,0.7766706,a,2020-05-28
177,0.7539703,a,2020-05-30
178,0.83371943,a,2020-07-07
179,0.7947654,a,2020-07-09
180,0.81117827,a,2020-07-19
181,0.8212851,b,2020-07-24
182,0.8173937,a,2020-07-27
183,0.807604,a,2020-07-29
184,0.7944622,a,2020-08-06
185,0.77783424,a,2020-08-08
186,0.73837215,a,2020-09-02
187,0.73496133,a,2020-09-05
188,0.8077129,b,2020-09-07
189,0.7235382,a,2020-09-10
190,0.6682734,a,2020-09-12
191,0.58651024,a,2020-09-17
192,0.5936485,a,2020-09-30
193,0.58537453,a,2020-10-17
194,0.51521814,a,2020-10-30
195,0.45011088,a,2020-11-11
196,0.44908893,b,2020-11-14
197,0.42787793,a,2020-11-21
198,0.4265783,a,2020-11-26
199,0.40796554,a,2020-11-29
200,0.4040367,a,2020-12-26
201,0.39467847,a,2021-01-03
202,0.426331,a,2021-01-08
203,0.4158481,a,2021-01-10
204,0.39963835,a,2021-01-18
205,0.36071184,a,2021-02-17
206,0.37222043,a,2021-02-19
207,0.4088216,a,2021-02-24
208,0.37270156,a,2021-02-27
209,0.4006014,a,2021-03-01
210,0.3125628,a,2021-03-04
211,0.40370372,a,2021-03-09
212,0.3499327,a,2021-03-21
213,0.2954176,a,2021-03-24
214,0.34179753,a,2021-03-29
215,0.39882508,a,2021-03-31
216,0.3540453,a,2021-04-03
217,0.34049538,a,2021-04-05
218,0.36816815,a,2021-04-15
219,0.3327819,a,2021-04-20
220,0.35316455,a,2021-04-23
221,0.3548941,a,2021-05-03
222,0.43790853,a,2021-05-28
223,0.6149137,a,2021-06-14
224,0.794214,a,2021-07-17
225,0.75790566,a,2021-07-19
226,0.7947892,a,2021-07-22
227,0.8114224,a,2021-08-11
228,0.8198865,a,2021-08-23
229,0.7926403,a,2021-08-26
230,0.76085037,a,2021-08-28
231,0.7772181,a,2021-08-31
232,0.7694974,a,2021-09-05
233,0.7513607,a,2021-09-12
234,0.71438974,a,2021-09-25
235,0.7374112,a,2021-09-30
236,0.7043254,a,2021-10-07
237,0.6694574,a,2021-10-12
238,0.600865,b,2021-10-20
239,0.56914324,a,2021-10-27
240,0.54154074,a,2021-11-09
241,0.49848944,a,2021-11-11
242,0.500616,a,2021-11-19
243,0.47983542,a,2021-12-14
244,0.40416667,a,2021-12-16
245,0.45405588,a,2021-12-19
246,0.47307554,a,2021-12-21
247,0.41677943,a,2022-01-15
248,0.43652558,a,2022-01-23
249,0.37475345,a,2022-01-25
250,0.37212363,a,2022-02-09
251,0.33404425,b,2022-03-01
252,0.35964635,b,2022-03-09
253,0.36273363,a,2022-03-19
254,0.37196687,a,2022-03-21
255,0.36964506,a,2022-03-24
256,0.37300926,a,2022-03-26
257,0.3756126,a,2022-04-05
258,0.37572932,a,2022-04-10
259,0.47482666,a,2022-04-30
260,0.73934376,a,2022-05-28
261,0.73428106,a,2022-05-30
262,0.79108715,a,2022-06-17
263,0.7667808,a,2022-06-19
264,0.7876732,a,2022-07-02
265,0.75405896,a,2022-07-12
266,0.650229,b,2022-07-14
267,0.6241115,a,2022-07-17
268,0.46591187,a,2022-07-24
269,0.44951668,a,2022-08-01
270,0.4153927,a,2022-08-06
271,0.4233038,a,2022-08-08
272,0.39841688,a,2022-08-11
273,0.43470994,a,2022-08-13
274,0.3893631,a,2022-08-28
275,0.40669084,a,2022-09-05
276,0.43703082,a,2022-09-10
277,0.37826392,a,2022-09-12
278,0.43601027,b,2022-09-15
279,0.45281458,a,2022-09-20
280,0.41663718,a,2022-09-22
281,0.43235415,a,2022-10-05
282,0.39557347,a,2022-10-07
283,0.4413727,a,2022-10-15
284,0.5410372,b,2022-11-11
285,0.49404114,a,2022-11-16
286,0.5296208,a,2022-12-04
287,0.42542017,a,2022-12-21
288,0.49468973,a,2023-01-03
289,0.35252678,b,2023-01-10
290,0.48505306,a,2023-01-20
291,0.45429108,a,2023-02-02
292,0.43307087,a,2023-02-04
293,0.39624152,a,2023-02-09
294,0.40305012,a,2023-02-12
295,0.4147661,a,2023-02-14
296,0.3794829,a,2023-02-17
297,0.37691444,a,2023-02-19
298,0.36535278,a,2023-03-01
299,0.35645604,a,2023-03-09
300,0.32099554,a,2023-04-05
301,0.32548755,a,2023-04-08
302,0.40666318,b,2023-05-05
303,0.4753671,a,2023-05-18
304,0.51426876,a,2023-05-30
305,0.5627426,a,2023-06-02
306,0.6902728,a,2023-06-24
307,0.7416642,a,2023-07-07
308,0.7539449,a,2023-07-14
309,0.7540198,b,2023-07-22
310,0.77430755,a,2023-07-27
311,0.7625919,a,2023-08-08
312,0.76861465,a,2023-08-11
313,0.7250459,a,2023-08-21
314,0.69693357,a,2023-08-23
315,0.49477842,a,2023-09-05
316,0.59960425,a,2023-09-10
317,0.64866817,a,2023-09-20
318,0.6580814,a,2023-09-25
319,0.6667909,a,2023-09-30
320,0.6646451,a,2023-10-02
321,0.65838075,a,2023-10-07
322,0.6425596,a,2023-10-10
323,0.68866926,a,2023-10-12
324,0.63246906,a,2023-11-16
325,0.61601454,a,2023-11-19
326,0.6297143,b,2023-11-26
327,0.5021127,a,2024-01-20
328,0.48507735,a,2024-01-25
329,0.566416,a,2024-01-30
330,0.45099458,a,2024-03-13
331,0.4604045,a,2024-03-28
332,0.45641363,a,2024-03-30
333,0.45984927,a,2024-04-02
334,0.49027497,a,2024-04-12
335,0.5599622,a,2024-05-09
336,0.7528752,a,2024-06-06
337,0.7929085,a,2024-06-13
338,0.81408775,a,2024-06-26
339,0.41809043,b,2024-07-13
340,0.82086515,a,2024-07-18
341,0.8263409,a,2024-07-23
342,0.84855366,a,2024-07-31
343,0.82393163,a,2024-08-05
344,0.8036084,a,2024-08-10
345,0.8165467,a,2024-08-20
346,0.78438663,a,2024-08-22
347,0.77152544,a,2024-08-27
348,0.79012764,a,2024-09-14
349,0.7306034,a,2024-09-19


==> figures/reg_val.csv <==
doy,reg_0,reg_1
2016-01-02,51752.2,19656.332
2016-03-22,51018.734,20365.742
2016-04-11,51379.117,20181.465
2016-05-04,50552.656,20601.574
2016-06-23,50911.215,22732.371
2016-07-10,50753.707,22845.918
2016-07-30,51158.83,25639.75
2016-08-02,50237.73,25055.875
2016-08-12,51344.266,25928.621
2016-08-22,51149.957,27176.445
2016-09-01,51586.83,28768.238
2016-09-11,51728.152,28751.488
2016-09-28,52087.445,30948.2
2016-10-18,52002.508,32719.156
2016-10-21,51326.273,33893.496
2016-11-27,51384.297,37848.516
2016-11-30,52274.3,38991.797
2016-12-07,51142.79,39847.523
2016-12-10,51813.703,40410.223
2016-12-17,51084.535,40578.227
2017-01-19,50807.055,45352.96
2017-01-29,51270.812,46671.832
2017-02-15,51696.81,50352.156
2017-02-18,49379.2,49767.703
2017-02-25,50869.688,50912.793
2017-03-10,50715.855,53038.582
2017-03-17,51083.875,52690.555
2017-03-27,51389.555,54305.465
2017-03-30,51801.914,54583.04
2017-04-06,51602.305,55493.38
2017-04-09,51948.984,55188.344
2017-04-19,51499.992,57519.047
2017-04-29,51706.06,57543.17
2017-05-09,50648.17,58933.855
2017-05-16,50676.977,59073.48
2017-05-26,52227.64,60322.516
2017-06-18,50359.67,62677.168
2017-06-25,50716.168,63971.668
2017-07-05,50150.83,64944.7
2017-08-02,50540.484,66588.42
2017-08-04,50760.62,65781.53
2017-08-14,51096.38,67599.61
2017-08-17,51394.38,68055.8
2017-08-22,50457.863,68490.89
2017-08-29,50535.992,69139.56
2017-09-16,52436.38,70567.766
2017-09-21,50936.742,70315.61
2017-09-28,51822.375,70551.87
2017-10-06,51802.57,71041.125
2017-10-08,50120.883,71296.77
2017-10-11,50629.543,72384.984
2017-10-13,51169.883,71738.984
2017-10-16,51129.727,71395.38
2017-10-18,51030.586,70996.19
2017-10-26,52359.543,71364.09
2017-10-28,51059.47,71683.92
2017-10-31,51156.83,72725.58
2017-11-17,52119.254,73363.64
2017-11-22,50602.477,73122.53
2017-11-25,50689.74,73099.4
2017-11-27,50861.4,72974.31
2017-12-20,51684.7,75204.08
2018-01-09,51132.367,74584.33
2018-01-24,50367.594,76059.41
2018-02-10,50285.66,75628.54
2018-02-25,51038.08,75835.22
2018-03-15,50947.984,76861.99
2018-03-17,52046.637,77094.34
2018-03-22,50870.754,77270.17
2018-04-06,50088.61,77377.65
2018-04-19,51006.01,77360.21
2018-04-21,51000.22,77756.984
2018-05-06,50571.598,77682.89
2018-05-11,51463.805,77064.03
2018-05-21,51427.93,78396.28
2018-06-20,49883.152,78648.89
2018-06-23,50413.33,79231.77
2018-06-25,50739.9,79204.3
2018-06-30,51523.617,78929.88
2018-07-08,50950.785,78448.22
2018-07-10,51130.9,79056.56
2018-07-15,50191.19,79198.99
2018-07-18,51021.273,79614.01
2018-07-23,51890.47,78945.22
2018-07-25,50166.766,80105.125
2018-08-02,51311.348,79548.97
2018-08-04,51733.0,79308.484
2018-08-12,50802.387,79734.375
2018-08-19,50910.52,80404.98
2018-08-22,50385.53,79597.46
2018-08-27,52129.5,80052.516
2018-09-01,50948.477,80686.55
2018-09-03,51773.266,80855.3
2018-09-08,50869.22,81353.25
2018-09-11,51387.562,80727.87
2018-09-16,51171.44,80307.14
2018-09-26,50656.363,81030.31
2018-09-28,49909.094,80148.2
2018-10-03,50275.027,80174.41
2018-10-06,50340.69,81202.375
2018-10-21,51836.45,81094.28
2018-10-23,51845.766,81129.2
2018-11-17,49987.35,81448.75
2018-11-22,50968.645,81654.09
2018-11-25,49842.305,81759.49
2018-11-27,50157.133,82557.234
2019-01-09,51361.836,82621.43
2019-02-03,49895.727,82297.484
2019-02-13,50280.062,81903.516
2019-02-15,48976.836,82156.6
2019-02-18,50184.664,82726.484
2019-02-20,50674.945,82181.234
2019-02-23,50498.707,81438.08
2019-02-25,50053.64,82103.44
2019-03-20,50863.566,78608.39
2019-03-22,50559.906,78604.78
2019-03-25,50547.125,77213.86
2019-03-27,50752.613,77094.36
2019-03-30,49907.855,75941.19
2019-04-09,50806.414,70846.39
2019-04-19,51395.88,64702.062
2019-05-01,51263.895,53134.523
2019-05-14,49806.973,36583.17
2019-05-29,50489.71,22880.336
2019-05-31,49521.42,21108.477
2019-06-18,50088.984,12766.187
2019-06-23,49138.652,12694.782
2019-06-25,49383.33,11641.261
2019-06-28,49154.36,11254.388
2019-07-05,50355.477,10428.713
2019-07-10,49137.754,10455.445
2019-07-15,49433.28,9343.512
2019-07-20,49467.656,9372.967
2019-07-23,49982.273,9811.289
2019-07-25,49682.574,9110.49
2019-08-02,49029.93,9738.753
2019-08-04,49813.062,9537.119
2019-08-14,49196.414,10004.589
2019-08-17,50764.68,10147.448
2019-08-22,50657.69,10402.159
2019-08-24,49472.844,10342.08
2019-09-03,49009.6,10225.623
2019-09-13,50392.07,10788.075
2019-09-16,49110.355,10650.488
2019-09-18,48707.32,10473.875
2019-09-21,49559.855,11092.221
2019-10-08,49027.742,11382.323
2019-10-11,48572.684,11370.922
2019-10-13,48620.18,10922.978
2019-12-05,49130.36,13700.374
2019-12-10,49452.105,13911.068
2019-12-15,49609.125,14539.799
2019-12-17,48929.336,13955.393
2019-12-30,49394.137,15472.466
2020-01-06,48673.58,16054.994
2020-01-09,48861.008,16186.461
2020-01-11,48265.766,15991.281
2020-01-14,49242.625,16774.46
2020-01-16,48600.902,17044.285
2020-01-19,47823.785,17170.078
2020-02-03,47622.195,18588.223
2020-02-05,49177.28,19155.566
2020-02-15,48649.312,20291.316
2020-02-20,48444.766,19857.146
2020-03-21,48749.984,23263.973
2020-03-24,48489.49,24053.186
2020-03-26,48929.344,24008.762
2020-04-03,48576.344,25039.32
2020-04-05,48690.453,26015.0
2020-04-10,48458.723,26194.312
2020-04-15,48962.285,26971.2
2020-05-03,48563.96,30051.863
2020-05-05,47822.547,30004.355
2020-05-18,48917.285,31841.25
2020-05-20,47069.426,32359.553
2020-05-25,48299.453,33793.35
2020-05-28,49394.22,33682.35
2020-05-30,48160.73,33198.504
2020-07-07,47835.766,40466.848
2020-07-09,49044.406,40490.016
2020-07-19,49581.35,41587.02
2020-07-24,48053.203,42423.754
2020-07-27,47820.21,43183.867
2020-07-29,48903.96,43230.855
2020-08-06,49280.14,44569.195
2020-08-08,48967.67,44653.883
2020-09-02,48196.01,47758.273
2020-09-05,49569.105,49095.42
2020-09-07,49415.477,49573.96
2020-09-10,48209.58,50204.9
2020-09-12,47996.406,49341.07
2020-09-17,48187.652,50462.797
2020-09-30,48244.09,51831.977
2020-10-17,47933.28,53631.438
2020-10-30,47166.535,55230.152
2020-11-11,47432.016,56613.44
2020-11-14,48464.164,55705.984
2020-11-21,47627.617,57135.1
2020-11-26,48717.12,56681.7
2020-11-29,48263.31,57449.105
2020-12-26,49803.242,59608.883
2021-01-03,48270.406,60446.766
2021-01-08,48691.51,59617.918
2021-01-10,46815.406,59595.656
2021-01-18,47152.234,58971.297
2021-02-17,47940.89,57526.945
2021-02-19,48726.3,57245.09
2021-02-24,47414.03,55829.156
2021-02-27,47833.582,56672.605
2021-03-01,48600.395,56348.562
2021-03-04,48111.05,55870.72
2021-03-09,48306.54,55171.42
2021-03-21,48521.395,52354.4
2021-03-24,47228.773,51249.39
2021-03-29,48442.22,52419.914
2021-03-31,48661.64,51335.25
2021-04-03,49666.02,50025.28
2021-04-05,49097.984,49667.188
2021-04-15,48577.64,47097.477
2021-04-20,47926.68,47027.29
2021-04-23,47799.086,46116.883
2021-05-03,48762.258,44164.07
2021-05-28,47195.27,39181.887
2021-06-14,48048.5,35778.734
2021-07-17,47730.758,28592.127
2021-07-19,48501.734,27323.691
2021-07-22,48294.383,27530.203
2021-08-11,47739.36,24568.057
2021-08-23,48316.094,22199.383
2021-08-26,48237.14,21661.541
2021-08-28,48494.062,21100.002
2021-08-31,48160.59,20770.16
2021-09-05,49209.36,19738.496
2021-09-12,48205.15,18545.652
2021-09-25,48397.5,16714.07
2021-09-30,48340.695,16643.77
2021-10-07,47933.156,15674.851
2021-10-12,48037.86,15099.555
2021-10-20,48753.33,14134.959
2021-10-27,47729.312,13912.771
2021-11-09,46938.742,12419.218
2021-11-11,47401.03,12517.731
2021-11-19,48665.83,11626.713
2021-12-14,48739.836,10311.826
2021-12-16,47934.24,9794.197
2021-12-19,49069.58,9301.908
2021-12-21,48326.71,9552.262
2022-01-15,49208.938,7731.9634
2022-01-23,48174.29,7438.2764
2022-01-25,48238.21,7805.5737
2022-02-09,48838.4,7303.3916
2022-03-01,48965.523,6027.342
2022-03-09,48557.613,6172.6973
2022-03-19,48105.42,5427.9775
2022-03-21,48440.65,5484.26
2022-03-24,48962.4,5326.9854
2022-03-26,47448.1,5214.6943
2022-04-05,48435.92,5031.1855
2022-04-10,47806.86,4860.752
2022-04-30,47266.902,4507.037
2022-05-28,47746.562,4031.9492
2022-05-30,49104.023,3828.2969
2022-06-17,47299.01,4038.6763
2022-06-19,49703.21,4269.8643
2022-07-02,47592.426,3782.6016
2022-07-12,48417.23,4012.4688
2022-07-14,49550.977,3885.373
2022-07-17,48725.555,3834.9077
2022-07-24,48573.098,3789.3057
2022-08-01,49147.27,3868.0376
2022-08-06,47612.492,3821.453
2022-08-08,48421.63,3677.064
2022-08-11,48650.336,3943.7134
2022-08-13,48875.44,3733.4531
2022-08-28,48815.04,3790.2656
2022-09-05,47994.184,3855.9248
2022-09-10,50084.402,3911.2632
2022-09-12,48392.836,3916.5352
2022-09-15,48872.844,4381.868
2022-09-20,47270.977,3722.4473
2022-09-22,49061.58,4007.3345
2022-10-05,48202.844,4002.564
2022-10-07,48648.82,3958.7769
2022-10-15,49713.785,4021.7065
2022-11-11,48810.945,4366.204
2022-11-16,49460.066,4026.8726
2022-12-04,48058.383,4520.88
2022-12-21,49048.375,4957.801
2023-01-03,49935.39,5775.7373
2023-01-10,48916.086,6188.0884
2023-01-20,48553.273,6892.411
2023-02-02,48877.266,8312.897
2023-02-04,48778.195,8432.203
2023-02-09,47921.395,8579.329
2023-02-12,48404.43,9056.096
2023-02-14,49332.56,9258.588
2023-02-17,48787.1,9904.302
2023-02-19,48358.363,9960.77
2023-03-01,49436.477,11500.487
2023-03-09,49155.78,12172.359
2023-04-05,49222.574,19054.72
2023-04-08,49411.203,20250.518
2023-05-05,49709.297,26322.773
2023-05-18,48562.543,26559.285
2023-05-30,48775.71,25189.66
2023-06-02,48231.28,26388.572
2023-06-24,48849.36,25840.14
2023-07-07,49987.465,25606.877
2023-07-14,50140.08,25722.422
2023-07-22,50467.85,25405.945
2023-07-27,49880.1,24651.67
2023-08-08,49640.65,25233.137
2023-08-11,48780.91,24433.34
2023-08-21,50003.465,24512.582
2023-08-23,50313.02,24474.832
2023-09-05,50024.332,24791.863
2023-09-10,50857.29,25056.266
2023-09-20,50672.883,23824.906
2023-09-25,49495.547,23470.896
2023-09-30,48814.047,23975.629
2023-10-02,48719.15,23285.125
2023-10-07,50647.4,24675.883
2023-10-10,49572.55,23759.137
2023-10-12,49191.227,23240.549
2023-11-16,49133.82,22793.756
2023-11-19,50311.35,23785.826
2023-11-26,48993.867,22744.21
2024-01-20,49545.88,23176.855
2024-01-25,49658.156,21423.002
2024-01-30,50260.61,22132.535
2024-03-13,49616.17,22307.967
2024-03-28,50054.246,22379.3
2024-03-30,49112.086,22924.748
2024-04-02,50015.508,22690.475
2024-04-12,49600.367,21924.445
2024-05-09,50242.11,21659.104
2024-06-06,50409.188,21488.86
2024-06-13,50157.312,21975.172
2024-06-26,50014.797,21598.729
2024-07-13,50728.797,22493.312
2024-07-18,50543.266,22289.152
2024-07-23,49393.555,22133.137
2024-07-31,50493.113,22038.71
2024-08-05,50781.703,22036.082
2024-08-10,50322.777,21665.004
2024-08-20,51151.977,22200.332
2024-08-22,51390.63,22180.604
2024-08-27,50029.223,22287.867


==> figures/result_bench_solver_cuda.csv <==
full, 100000, 2, 4096, 0.5776232741773129
cholesky, 100000, 2, 4096, 0.10624529048800468
full, 100000, 2, 8192, 1.0417193919420242
cholesky, 100000, 2, 8192, 0.16303502768278122
cholesky, 100000, 2, 12288, 0.16423162445425987
cholesky, 100000, 2, 16384, 0.1090380810201168
cholesky, 100000, 2, 20480, 0.1629750356078148
cholesky, 100000, 2, 24576, 0.12274360656738281
cholesky, 100000, 2, 28672, 0.13860295712947845
full, 100000, 3, 4096, 0.5197718143463135
cholesky, 100000, 3, 4096, 0.20858360081911087
full, 100000, 3, 8192, 1.0352204740047455
cholesky, 100000, 3, 8192, 0.1333247721195221
cholesky, 100000, 3, 12288, 0.13693087548017502
cholesky, 100000, 3, 16384, 0.13513805344700813
cholesky, 100000, 3, 20480, 0.20892370864748955
cholesky, 100000, 3, 24576, 0.20942624658346176
cholesky, 100000, 3, 28672, 0.20252955704927444
full, 100000, 4, 4096, 0.5187828466296196
cholesky, 100000, 4, 4096, 0.2505190223455429
full, 100000, 4, 8192, 1.0353020131587982
cholesky, 100000, 4, 8192, 0.1648413948714733
cholesky, 100000, 4, 12288, 0.25130487978458405
cholesky, 100000, 4, 16384, 0.16665010154247284
cholesky, 100000, 4, 20480, 0.19851704686880112
cholesky, 100000, 4, 24576, 0.23213666677474976
cholesky, 100000, 4, 28672, 0.2654621750116348
full, 100000, 2, 4096, 0.4648289456963539
cholesky, 100000, 2, 4096, 0.16336555778980255
full, 100000, 2, 8192, 1.043501976877451
cholesky, 100000, 2, 8192, 0.10743782669305801
cholesky, 100000, 2, 12288, 0.1642252579331398
cholesky, 100000, 2, 16384, 0.10790402442216873
cholesky, 100000, 2, 20480, 0.11273667216300964
cholesky, 100000, 2, 24576, 0.12359977886080742
cholesky, 100000, 2, 28672, 0.13836468011140823
full, 100000, 3, 4096, 0.5184990912675858
cholesky, 100000, 3, 4096, 0.13615288585424423
full, 100000, 3, 8192, 1.0334250815212727
cholesky, 100000, 3, 8192, 0.13689471781253815
cholesky, 100000, 3, 12288, 0.1348959356546402
cholesky, 100000, 3, 16384, 0.13327284902334213
cholesky, 100000, 3, 20480, 0.14899905771017075
cholesky, 100000, 3, 24576, 0.17643019556999207
cholesky, 100000, 3, 28672, 0.20271440967917442
full, 100000, 4, 4096, 0.5183281153440475
cholesky, 100000, 4, 4096, 0.16546494886279106
full, 100000, 4, 8192, 1.0347368493676186
cholesky, 100000, 4, 8192, 0.2531839348375797
cholesky, 100000, 4, 12288, 0.1642170324921608
cholesky, 100000, 4, 16384, 0.1650170087814331
cholesky, 100000, 4, 20480, 0.19806218892335892
cholesky, 100000, 4, 24576, 0.2327287420630455
cholesky, 100000, 4, 28672, 0.2661544978618622
full, 100000, 2, 4096, 0.465855460613966
cholesky, 100000, 2, 4096, 0.16158034652471542
full, 100000, 2, 8192, 1.0420909188687801
cholesky, 100000, 2, 8192, 0.16254597529768944
cholesky, 100000, 2, 12288, 0.16305208578705788
cholesky, 100000, 2, 16384, 0.10862361267209053
cholesky, 100000, 2, 20480, 0.16389081627130508
cholesky, 100000, 2, 24576, 0.12350592762231827
cholesky, 100000, 2, 28672, 0.13822267204523087
full, 100000, 3, 4096, 0.4615475721657276
cholesky, 100000, 3, 4096, 0.13575603812932968
full, 100000, 3, 8192, 1.0339649356901646
cholesky, 100000, 3, 8192, 0.13696355372667313
cholesky, 100000, 3, 12288, 0.13809622079133987
cholesky, 100000, 3, 16384, 0.13807404786348343
cholesky, 100000, 3, 20480, 0.21016650646924973
cholesky, 100000, 3, 24576, 0.17643502354621887
cholesky, 100000, 3, 28672, 0.20302113890647888
full, 100000, 4, 4096, 0.5186697840690613
cholesky, 100000, 4, 4096, 0.16426214948296547
full, 100000, 4, 8192, 1.0313353724777699
cholesky, 100000, 4, 8192, 0.16365991532802582
cholesky, 100000, 4, 12288, 0.1652093194425106
cholesky, 100000, 4, 16384, 0.16587970778346062
cholesky, 100000, 4, 20480, 0.198335200548172
cholesky, 100000, 4, 24576, 0.23316751420497894
cholesky, 100000, 4, 28672, 0.2649908475577831
full, 100000, 2, 4096, 0.46170949190855026
cholesky, 100000, 2, 4096, 0.10777612775564194
full, 100000, 2, 8192, 1.1495999097824097
cholesky, 100000, 2, 8192, 0.10680100321769714
cholesky, 100000, 2, 12288, 0.10717002302408218
cholesky, 100000, 2, 16384, 0.10698414593935013
cholesky, 100000, 2, 20480, 0.11163700371980667
cholesky, 100000, 2, 24576, 0.16447653621435165
cholesky, 100000, 2, 28672, 0.13848838210105896
full, 100000, 3, 4096, 0.5235387235879898
cholesky, 100000, 3, 4096, 0.20688596367835999
full, 100000, 3, 8192, 1.029256522655487
cholesky, 100000, 3, 8192, 0.1353587917983532
cholesky, 100000, 3, 12288, 0.1352037787437439
cholesky, 100000, 3, 16384, 0.20538267865777016
cholesky, 100000, 3, 20480, 0.20779665559530258
cholesky, 100000, 3, 24576, 0.20975906401872635
cholesky, 100000, 3, 28672, 0.2027638740837574
full, 100000, 4, 4096, 0.5215556621551514
cholesky, 100000, 4, 4096, 0.16436786949634552
full, 100000, 4, 8192, 1.031706940382719
cholesky, 100000, 4, 8192, 0.16322281956672668
cholesky, 100000, 4, 12288, 0.2526765763759613
cholesky, 100000, 4, 16384, 0.16415516287088394
cholesky, 100000, 4, 20480, 0.2529359459877014
cholesky, 100000, 4, 24576, 0.23289059847593307
cholesky, 100000, 4, 28672, 0.26529112458229065
full, 100000, 2, 4096, 0.4633144661784172
cholesky, 100000, 2, 4096, 0.16398977488279343
full, 100000, 2, 8192, 1.045850120484829
cholesky, 100000, 2, 8192, 0.16444754600524902
cholesky, 100000, 2, 12288, 0.10912592336535454
cholesky, 100000, 2, 16384, 0.11633816361427307
cholesky, 100000, 2, 20480, 0.16275306791067123
cholesky, 100000, 2, 24576, 0.12444772943854332
cholesky, 100000, 2, 28672, 0.16405023634433746
full, 100000, 3, 4096, 0.5190930813550949
cholesky, 100000, 3, 4096, 0.1370321437716484
full, 100000, 3, 8192, 1.0383165404200554
cholesky, 100000, 3, 8192, 0.20700622349977493
cholesky, 100000, 3, 12288, 0.1346856653690338
cholesky, 100000, 3, 16384, 0.13500183448195457
cholesky, 100000, 3, 20480, 0.14911534264683723
cholesky, 100000, 3, 24576, 0.1757539063692093
cholesky, 100000, 3, 28672, 0.20306004583835602
full, 100000, 4, 4096, 0.46158722788095474
cholesky, 100000, 4, 4096, 0.16589383408427238
full, 100000, 4, 8192, 1.0347706452012062
cholesky, 100000, 4, 8192, 0.16440967470407486
cholesky, 100000, 4, 12288, 0.16596855968236923
cholesky, 100000, 4, 16384, 0.25159216672182083
cholesky, 100000, 4, 20480, 0.1986899897456169
cholesky, 100000, 4, 24576, 0.2564798481762409
cholesky, 100000, 4, 28672, 0.2654462046921253


==> figures/solver_time.csv <==
cholesky, 2, 4096, 0.1405914194881916, 0.030672379339918114
cholesky, 2, 8192, 0.14085347577929494, 0.03080358104767509
cholesky, 2, 12288, 0.1415609829127788, 0.030513382567181207
cholesky, 2, 16384, 0.1097776055335998, 0.003749441326589876
cholesky, 2, 20480, 0.14279851913452143, 0.02795047190408103
cholesky, 2, 24576, 0.13175471574068065, 0.018302016100693805
cholesky, 2, 28672, 0.14354578554630276, 0.011463210455277602
cholesky, 3, 4096, 0.16488212645053857, 0.039126273222725286
cholesky, 3, 8192, 0.14990961179137227, 0.03195228560950365
cholesky, 3, 12288, 0.13596249520778653, 0.0014861056160488059
cholesky, 3, 16384, 0.14937389269471163, 0.03135733320106405
cholesky, 3, 20480, 0.18500025421380992, 0.03282209952316421
cholesky, 3, 24576, 0.18956088721752162, 0.018288896421302058
cholesky, 3, 28672, 0.20281780511140818, 0.00022176074860319058
cholesky, 4, 4096, 0.18210156485438342, 0.03825292377638738
cholesky, 4, 8192, 0.18186354786157605, 0.03987429613109945
cholesky, 4, 12288, 0.1998752735555172, 0.04758120887594741
cholesky, 4, 16384, 0.18265882954001428, 0.038546215099284846
cholesky, 4, 20480, 0.20930807441473007, 0.02438982921681475
cholesky, 4, 24576, 0.23748067393898958, 0.010627558873868225
cholesky, 4, 28672, 0.2654689699411392, 0.0004274175191924433
full, 2, 4096, 0.48666632771492, 0.05087062669991167
full, 2, 8192, 1.0645524635910988, 0.047570576211704976
full, 3, 4096, 0.5084900565445423, 0.026315120129679785
full, 3, 8192, 1.034036710858345, 0.0032767238836810568
full, 4, 4096, 0.507784727215767, 0.025857560405320137
full, 4, 8192, 1.0335703641176224, 0.0018886176535950726


==> figures/solver_time_colate.csv <==
cholesky_2, 4096, 0.1405914194881916, 0.030672379339918114
cholesky_2, 8192, 0.14085347577929494, 0.03080358104767509
cholesky_2, 12288, 0.1415609829127788, 0.030513382567181207
cholesky_2, 16384, 0.1097776055335998, 0.003749441326589876
cholesky_2, 20480, 0.14279851913452143, 0.02795047190408103
cholesky_2, 24576, 0.13175471574068065, 0.018302016100693805
cholesky_2, 28672, 0.14354578554630276, 0.011463210455277602
cholesky_3, 4096, 0.16488212645053857, 0.039126273222725286
cholesky_3, 8192, 0.14990961179137227, 0.03195228560950365
cholesky_3, 12288, 0.13596249520778653, 0.0014861056160488059
cholesky_3, 16384, 0.14937389269471163, 0.03135733320106405
cholesky_3, 20480, 0.18500025421380992, 0.03282209952316421
cholesky_3, 24576, 0.18956088721752162, 0.018288896421302058
cholesky_3, 28672, 0.20281780511140818, 0.00022176074860319058
cholesky_4, 4096, 0.18210156485438342, 0.03825292377638738
cholesky_4, 8192, 0.18186354786157605, 0.03987429613109945
cholesky_4, 12288, 0.1998752735555172, 0.04758120887594741
cholesky_4, 16384, 0.18265882954001428, 0.038546215099284846
cholesky_4, 20480, 0.20930807441473007, 0.02438982921681475
cholesky_4, 24576, 0.23748067393898958, 0.010627558873868225
cholesky_4, 28672, 0.2654689699411392, 0.0004274175191924433
full_2, 4096, 0.48666632771492, 0.05087062669991167
full_2, 8192, 1.0645524635910988, 0.047570576211704976
full_3, 4096, 0.5084900565445423, 0.026315120129679785
full_3, 8192, 1.034036710858345, 0.0032767238836810568
full_4, 4096, 0.507784727215767, 0.025857560405320137
full_4, 8192, 1.0335703641176224, 0.0018886176535950726


==> figures/values_data.csv <==
doy,data,data_noisy,z_homo,z_hetero,mask
0.0,0.2972921638615875,-1.1183717937342377,-1.125740592464724,-1.1257411347223063,1.0
0.15151515151515152,0.49195559499065394,-0.4703172874708939,-0.9305269664199147,-0.9305244943680337,1.0
0.30303030303030304,0.6819314982818954,-0.7499368164611466,-0.7337599488063404,-0.7337543481335069,1.0
0.4545454545454546,0.8578025269445826,-1.388588292604978,-0.4368709002122051,-0.4368624634203472,1.0
0.6060606060606061,1.0109481633604156,0.6690780938566314,0.055298627949012885,0.055308020885628556,1.0
0.7575757575757576,1.1338982252860308,-0.53637639000175,0.6372787556498769,0.6372838587530529,1.0
0.9090909090909092,1.2206490435372097,0.33158926150901147,1.3329883787400156,1.3329785999343853,1.0
1.0606060606060606,1.2669317989738489,5.818388250389864,1.9189321163905022,1.9188904417355874,1.0
1.2121212121212122,1.270423911317266,-0.022544719473444497,1.9605130225688714,1.960418077696064,1.0
1.3636363636363638,1.2308960522983434,2.9717696275089147,1.8451653265906252,1.8450001619964156,1.0
1.5151515151515151,1.1502892639264881,0.7054307129010975,1.542281553888315,1.542053659942204,1.0
1.6666666666666667,1.0327187458066773,1.8580285588292909,1.2587498769313261,1.2585260016660111,1.0
1.8181818181818183,0.8844030748321672,-0.2677746166274886,1.0250447692606994,1.0249989599250333,1.0
1.9696969696969697,0.7135198741434201,0.0853647022722348,0.9979726190007335,0.9984334164481614,1.0
2.121212121212121,0.5299911920384648,3.3829074327306037,1.0618049266465786,1.0632650222464464,1.0
2.272727272727273,0.34520402152663965,-1.541186545299227,0.9084294005334309,0.9114484970176555,1.0
2.4242424242424243,0.17167342507994876,2.473619588257439,0.7190375276807393,0.723934541322564,1.0
2.5757575757575757,0.022657567875709717,2.0965747183731462,0.15842553230531617,0.16464214738790076,1.0
2.7272727272727275,-0.08826444752820839,-2.2784712136567484,-0.738732844117988,-0.7336644982054173,1.0
2.878787878787879,-0.14763975904128612,-0.9001095371021992,-1.5291891772164152,-1.5309570296045625,1.0
3.0303030303030303,-0.14260079240816204,-3.9195089516641435,-2.094282087103899,-2.112862566324489,1.0
3.181818181818182,-0.0613224448868932,-1.9828160943696203,-2.1827360399763984,-2.2320213989719897,1.0
3.3333333333333335,0.10653653070640612,-1.205393172052383,-1.9280454117793893,-2.0219268398432533,1.0
3.484848484848485,0.36942168260725605,-2.3430269143470897,-1.4215601300493117,-1.563538072780221,1.0
3.6363636363636367,0.7335137065143398,-1.1379640166073033,-0.6022902447660423,-0.7656835773471247,1.0
3.787878787878788,1.2024141538030078,-0.32741749406991705,0.3965028939833242,0.29848675729392504,1.0
3.9393939393939394,1.7768968335430952,3.464095472459111,1.3286343577617796,1.4773438601339344,1.0
4.090909090909091,2.4547340701341294,3.4301671217202805,1.7953120065108747,2.4873138992220243,1.0
4.242424242424242,3.2306050200984195,1.2991668124720768,1.8479130442299265,3.4636434388068036,1.0
4.3939393939393945,4.096091055721814,4.354179823250348,1.8824529592578934,4.7403387460383195,1.0
4.545454545454546,5.0397608474248266,-3.5494496628290797,2.179267900467231,6.195120082014188,1.0
4.696969696969697,6.04734528423491,9.616365317117602,3.5397504075001884,7.624302849753816,1.0
4.848484848484849,7.101999829745819,2.2910390600924986,5.55764142193804,9.030650587531179,1.0
5.0,8.18464938893342,-2.6383429358956807,9.107672547812893,10.39578365066248,1.0
5.151515151515151,9.274408328948892,12.451441276489176,14.37595397975321,11.687114847065242,1.0
5.303030303030303,10.349066022813927,37.81911301988424,19.072458065998763,12.844580182689247,1.0
5.454545454545455,11.385626233708482,15.075822509419542,20.501457132767616,13.809726914211398,1.0
5.606060606060606,12.36088688902181,25.734200792830404,19.919142511398213,14.576750267349519,1.0
5.757575757575758,13.252045360458107,23.19555160130283,17.437945825932328,15.142514481177322,1.0
5.909090909090909,14.037313313845038,-2.316932825681329,14.396151493606219,15.52740443932553,1.0
6.0606060606060606,14.69652455485539,14.645752741015716,13.345785356120881,15.768781360948333,1.0
6.212121212121212,15.211719098900316,18.74994284233904,13.31564440618831,15.866389420588597,1.0
6.363636363636364,15.567686947798506,12.00808373353459,13.608567369674521,15.81760537409112,1.0
6.515151515151516,15.752455763318245,8.086885981061165,14.672979068853026,15.625884698863413,1.0
6.666666666666667,15.7577077770387,20.058621110931522,16.61991177705436,15.286652148427178,1.0
6.818181818181818,15.579112843894372,17.07564266147555,18.17200573142119,14.779439767772503,1.0
6.96969696969697,15.216566498427095,27.60153811707944,18.776803867901002,14.093839228463482,1.0
7.121212121212121,14.674324162581419,13.504428990462278,17.650728527151706,13.224282749819304,1.0
7.272727272727273,13.961025226550326,19.83706759257816,15.870514467179937,12.193677674899718,1.0
7.424242424242425,13.089603516051557,1.4870511021111277,13.63882904675385,11.025521913591131,1.0
7.575757575757575,12.077083600038408,22.122277272218582,11.994515290094455,9.7594261478737,1.0
7.727272727272727,10.944265406746178,5.195156615394859,9.414740961299467,8.414893331616902,1.0
7.878787878787879,9.715302624567613,15.568356671198472,6.511673116604106,7.037488127531592,1.0
8.03030303030303,8.417183287885386,-5.241001717302602,3.007962489928649,5.665987780119038,1.0
8.181818181818182,7.079123708021912,4.884526225340638,0.5354686820980117,4.357153169686864,1.0
8.333333333333334,5.7318894303389545,-11.473644550984288,-1.0128849858046578,3.144752520418461,1.0
8.484848484848484,4.4070591097838046,3.3544401293760897,-0.8273650630074832,2.0636657938213103,1.0
8.636363636363637,3.136249035417281,-1.6307320894606487,-0.303435486502942,1.1179564023422497,1.0
8.787878787878787,1.9503174450314296,2.1920254256642115,0.044992033294708744,0.3144087962029283,1.0
8.93939393939394,0.8785687095615433,11.150166571805196,-0.5757971273252056,-0.34598699173464054,1.0
9.09090909090909,-0.052022099065290206,-17.04795181708287,-2.506908735250366,-0.8582827884172366,1.0
9.242424242424242,-0.8175438337773961,1.6140564984827357,-3.6175377599523384,-1.1932957678014193,1.0
9.393939393939394,-1.397823291238355,7.683733028952075,-4.8422273437219925,-1.3559719982402867,1.0
9.545454545454545,-1.777019969770123,-26.535356990644146,-6.012665915417546,-1.3453394636060156,1.0
9.696969696969697,-1.9441245628145847,-0.05701587922846407,-4.319986510099103,-1.1413698509618202,1.0
9.848484848484848,-1.8933463047259416,-8.930542940925893,-1.2816413432836802,-0.7771370724074875,1.0
10.0,-1.6243768291472342,4.8593496723176095,2.483579808002787,-0.2834291500641776,1.0
10.151515151515152,-1.1425211085834182,25.084605966611896,4.7444480587240285,0.2917779744554258,1.0
10.303030303030303,-0.458689248498799,0.8802477956448778,3.770562543651847,0.9113496778523771,1.0
10.454545454545455,0.4107536668581169,-8.244956553478797,2.119362377600487,1.5904162600227993,1.0
10.606060606060606,1.444278920652768,0.9673534283660858,1.7389891867642397,2.3440424560355155,1.0
10.757575757575758,2.6156223399402965,1.9742571694614757,2.39271753387375,3.166559383767553,1.0
10.909090909090908,3.89434137997821,4.470106870510131,3.6811560539970767,4.049396009460865,1.0
11.06060606060606,5.246489769527462,6.151102131912258,5.116699166328699,4.981467847335122,1.0
11.212121212121213,6.635395171562046,7.679375412383885,6.378057346637018,5.952577297964645,1.0
11.363636363636363,8.022522425750887,7.086761212448275,7.362000065679058,6.954992428449124,1.0
11.515151515151516,9.36840244007309,7.813610155107575,8.239623259833719,7.984621510662515,1.0
11.666666666666666,10.633604758671591,10.463985898784468,9.124000692579889,9.037650593801152,1.0
11.818181818181818,11.77973031065969,7.8576013948729475,10.038399743850281,10.109905223799505,1.0
11.969696969696969,12.770399886978948,10.479954082383001,11.2885655484627,11.200217755867182,1.0
12.121212121212121,13.572213532922392,12.557199003694182,12.720516507966668,12.302672539594338,1.0
12.272727272727273,14.155656301356158,16.944791519022786,14.009810372215691,13.409835561051326,1.0
12.424242424242424,14.495926689527431,12.039685320279995,14.797576479669852,14.298076826641392,1.0
12.575757575757576,14.573665568623008,17.14662856796688,15.343657630058416,15.022842932025664,1.0
12.727272727272727,14.375565482486572,14.592841593731727,15.326514903883579,15.163496588196404,1.0
12.878787878787879,13.8948427976911,15.7080272974317,14.804687594679534,14.747108581966543,1.0
13.03030303030303,13.13155827497285,14.225033855188304,13.682051803796561,13.680451848423518,1.0
13.181818181818182,12.092775132463034,13.145930673883017,12.052913623864299,12.072867351103763,1.0
13.333333333333334,10.792547503485084,8.941555658354163,10.126043359587182,10.14849754680611,1.0
13.484848484848484,9.251736265744665,5.373698813046911,8.34062654780123,8.357693746624774,1.0
13.636363636363637,7.497653437019206,8.242225122810222,6.886150874213801,6.896375919167344,1.0
13.787878787878787,5.563540592438041,5.320633023625671,5.326656010972764,5.331418140950485,1.0
13.93939393939394,3.4878909550913813,5.170215841413403,3.51205106178933,3.513408412867479,1.0
14.090909090909092,1.3136288400268106,1.0838054742192773,1.290975444757607,1.2906611616602566,1.0
14.242424242424242,-0.9128361106578308,-1.268143361872812,-1.1383793060728091,-1.1392432085694506,1.0
14.393939393939394,-3.1426590740477387,-3.0533199295198266,-3.621494458326883,-3.6223308424363605,1.0
14.545454545454545,-5.325690813727258,-7.092116423315881,-6.031206401893088,-6.031800890451625,1.0
14.696969696969697,-7.411662911880256,-9.160837864387275,-8.12057657352084,-8.120901234678504,1.0
14.848484848484848,-9.351399517730455,-9.636856294349412,-9.866313267849396,-9.866401292945234,1.0
15.0,-11.098026529020732,-10.76410292095608,-11.464418748270331,-11.464296011110422,1.0


==> figures/values_reg.csv <==
doy,alpha_0,alpha_1
0.0,0.01,0.01
0.15151515151515152,0.01,0.01
0.30303030303030304,0.01,0.01
0.4545454545454546,0.01,0.01
0.6060606060606061,0.01,0.01
0.7575757575757576,0.01,0.01
0.9090909090909092,0.01,0.01
1.0606060606060606,0.01,0.01
1.2121212121212122,0.01,0.01
1.3636363636363638,0.01,0.01
1.5151515151515151,0.01,0.01
1.6666666666666667,0.01,0.01
1.8181818181818183,0.01,0.01
1.9696969696969697,0.01,0.01
2.121212121212121,0.01,0.01
2.272727272727273,0.01,0.01
2.4242424242424243,0.01,0.01
2.5757575757575757,0.01,0.01
2.7272727272727275,0.01,0.01
2.878787878787879,0.01,0.01
3.0303030303030303,0.01,0.01
3.181818181818182,0.01,0.01
3.3333333333333335,0.01,0.01
3.484848484848485,0.01,0.01
3.6363636363636367,0.01,0.01
3.787878787878788,0.01,0.01
3.9393939393939394,0.01,0.01
4.090909090909091,0.01,0.01
4.242424242424242,0.01,0.01
4.3939393939393945,0.01,0.01
4.545454545454546,0.01,1.0
4.696969696969697,0.01,1.0
4.848484848484849,0.01,1.0
5.0,0.01,1.0
5.151515151515151,0.01,1.0
5.303030303030303,0.01,1.0
5.454545454545455,0.01,1.0
5.606060606060606,0.01,1.0
5.757575757575758,0.01,1.0
5.909090909090909,0.01,1.0
6.0606060606060606,0.01,1.0
6.212121212121212,0.01,1.0
6.363636363636364,0.01,1.0
6.515151515151516,0.01,1.0
6.666666666666667,0.01,1.0
6.818181818181818,0.01,1.0
6.96969696969697,0.01,1.0
7.121212121212121,0.01,1.0
7.272727272727273,0.01,1.0
7.424242424242425,0.01,1.0
7.575757575757575,0.01,1.0
7.727272727272727,0.01,1.0
7.878787878787879,0.01,1.0
8.03030303030303,0.01,1.0
8.181818181818182,0.01,1.0
8.333333333333334,0.01,1.0
8.484848484848484,0.01,1.0
8.636363636363637,0.01,1.0
8.787878787878787,0.01,1.0
8.93939393939394,0.01,1.0
9.09090909090909,0.01,1.0
9.242424242424242,0.01,1.0
9.393939393939394,0.01,1.0
9.545454545454545,0.01,1.0
9.696969696969697,0.01,1.0
9.848484848484848,0.01,1.0
10.0,0.01,1.0
10.151515151515152,0.01,1.0
10.303030303030303,0.01,1.0
10.454545454545455,0.01,1.0
10.606060606060606,0.01,1.0
10.757575757575758,0.01,1.0
10.909090909090908,0.01,1.0
11.06060606060606,0.01,1.0
11.212121212121213,0.01,1.0
11.363636363636363,0.01,1.0
11.515151515151516,0.01,1.0
11.666666666666666,0.01,1.0
11.818181818181818,0.01,1.0
11.969696969696969,0.01,1.0
12.121212121212121,0.01,0.01
12.272727272727273,0.01,0.01
12.424242424242424,0.01,0.01
12.575757575757576,0.01,0.01
12.727272727272727,0.01,0.01
12.878787878787879,0.01,0.01
13.03030303030303,0.01,0.01
13.181818181818182,0.01,0.01
13.333333333333334,0.01,0.01
13.484848484848484,0.01,0.01
13.636363636363637,0.01,0.01
13.787878787878787,0.01,0.01
13.93939393939394,0.01,0.01
14.090909090909092,0.01,0.01
14.242424242424242,0.01,0.01
14.393939393939394,0.01,0.01
14.545454545454545,0.01,0.01
14.696969696969697,0.01,0.01

